Machine Learning: The Basics

Machine learning (ML) has become a commodity in our every-day lives. We routinely ask ML empowered smartphones to suggest lovely food places or to guide us through a strange place. ML methods have also become standard tools in many fields of science and engineering. A plethora of ML applications transform human lives at unprecedented pace and scale. This book portrays ML as the combination of three basic components: data, model and loss. ML methods combine these three components within computationally efficient implementations of the basic scientific principle "trial and error". This principle consists of the continuous adaptation of a hypothesis about a phenomenon that generates data. ML methods use a hypothesis to compute predictions for future events. We believe that thinking about ML as combinations of three components given by data, model, and loss helps to navigate the steadily growing offer for ready-to-use ML methods. Our three-component picture of ML allows a unified treatment of a wide range of concepts and techniques which seem quite unrelated at first sight. The regularization effect of early stopping in iterative methods is due to the shrinking of the effective hypothesis space. Privacy-preserving ML is obtained by particular choices for the features of data points. Explainable ML methods are characterized by particular choices for the hypothesis space. To make good use of ML tools it is instrumental to understand its underlying principles at different levels of detail. On a lower level, this tutorial helps ML engineers to choose suitable methods for the application at hand. The book also offers a higher-level view on the implementation of ML methods which is typically required to manage a team of ML engineers and data scientists.

==> BTC-USD.csv <==
Date,Open,High,Low,Close,Adj Close,Volume
2015-08-06,278.000000,279.600006,274.279999,277.890015,277.890015,11919665
2015-08-07,277.890015,278.920013,257.420013,258.600006,258.600006,22308123
2015-08-08,258.600006,266.750000,258.559998,263.869995,263.869995,15154749
2015-08-09,263.869995,266.630005,260.519989,263.299988,263.299988,12873441
2015-08-10,263.299988,269.899994,261.440002,269.029999,269.029999,13681939
2015-08-11,269.029999,271.500000,263.660004,267.660004,267.660004,15232934
2015-08-12,267.660004,268.390015,261.279999,263.440002,263.440002,14962211
2015-08-13,263.440002,267.220001,260.209991,265.029999,265.029999,13899139
2015-08-14,265.029999,266.549988,259.380005,260.519989,260.519989,10303301
2015-08-15,260.519989,261.920013,254.570007,257.119995,257.119995,17880398
2015-08-16,257.119995,259.929993,252.869995,257.130005,257.130005,12378054
2015-08-17,257.130005,257.529999,245.740005,246.720001,246.720001,23896056
2015-08-18,246.720001,247.949997,214.289993,226.000000,226.000000,55514712
2015-08-19,226.000000,238.029999,225.539993,234.660004,234.660004,21225055
2015-08-20,234.660004,236.300003,230.479996,232.399994,232.399994,13485729
2015-08-21,232.399994,235.070007,221.039993,229.539993,229.539993,16976922
2015-08-22,229.539993,232.699997,224.270004,226.750000,226.750000,11204081
2015-08-23,226.750000,228.429993,207.820007,211.429993,211.429993,43008579
2015-08-24,211.429993,226.550003,196.259995,220.509995,220.509995,40651749
2015-08-25,220.509995,230.690002,218.789993,224.970001,224.970001,20986286
2015-08-26,224.970001,228.440002,222.000000,222.729996,222.729996,13631111
2015-08-27,222.729996,234.809998,219.600006,231.639999,231.639999,20751420
2015-08-28,231.639999,233.089996,226.350006,228.500000,228.500000,10072201
2015-08-29,228.500000,232.320007,225.440002,228.399994,228.399994,9118089
2015-08-30,228.399994,231.789993,224.199997,229.470001,229.470001,12521966
2015-08-31,229.470001,231.449997,225.759995,227.179993,227.179993,15206241
2015-09-01,227.179993,230.589996,225.570007,228.630005,228.630005,13443780
2015-09-02,228.630005,229.619995,225.360001,226.199997,226.199997,12337406
2015-09-03,226.199997,231.059998,225.750000,230.250000,230.250000,14174313
2015-09-04,230.250000,235.610001,228.289993,233.669998,233.669998,11253257
2015-09-05,233.669998,243.639999,234.740005,239.860001,239.860001,15939620
2015-09-06,239.860001,242.660004,237.490005,239.580002,239.580002,13744695
2015-09-07,239.580002,246.380005,239.229996,243.240005,243.240005,18605471
2015-09-08,243.240005,244.339996,236.490005,237.410004,237.410004,16636258
2015-09-09,237.410004,240.630005,234.309998,238.080002,238.080002,14447606
2015-09-10,238.080002,241.020004,237.380005,239.899994,239.899994,10992443
2015-09-11,239.899994,240.320007,233.320007,235.600006,235.600006,10407178
2015-09-12,235.600006,236.160004,228.279999,230.190002,230.190002,11983360
2015-09-13,230.190002,232.639999,225.960007,229.910004,229.910004,14070910
2015-09-14,229.910004,242.830002,228.029999,229.529999,229.529999,11425472
2015-09-15,229.529999,230.889999,225.050003,228.600006,228.600006,11866728
2015-09-16,228.600006,235.169998,227.949997,232.720001,232.720001,12975914
2015-09-17,232.720001,234.690002,230.580002,232.210007,232.210007,12397851
2015-09-18,232.210007,233.350006,230.210007,231.110001,231.110001,8004103
2015-09-19,231.110001,232.669998,229.929993,231.089996,231.089996,7676869
2015-09-20,231.089996,231.630005,225.000000,226.330002,226.330002,12180039
2015-09-21,226.330002,233.240005,224.070007,230.009995,230.009995,16390021
2015-09-22,230.009995,232.199997,228.500000,229.889999,229.889999,10064288
2015-09-23,229.889999,235.839996,229.570007,233.759995,233.759995,16797644
2015-09-24,233.759995,237.580002,232.699997,235.029999,235.029999,14510987
2015-09-25,235.029999,235.710007,232.740005,234.300003,234.300003,9449846
2015-09-26,234.300003,234.750000,231.839996,232.500000,232.500000,8429802
2015-09-27,232.500000,240.389999,232.369995,238.869995,238.869995,15282768
2015-09-28,238.869995,240.389999,234.800003,236.710007,236.710007,13637645
2015-09-29,236.710007,237.830002,234.389999,235.929993,235.929993,11946864
2015-09-30,235.929993,238.660004,234.699997,237.050003,237.050003,12534482
2015-10-01,237.050003,238.449997,235.139999,236.710007,236.710007,11378441
2015-10-02,236.710007,239.520004,236.070007,238.580002,238.580002,10338780
2015-10-03,238.580002,277.579987,237.509995,238.330002,238.330002,7618430
2015-10-04,238.330002,240.529999,236.410004,240.149994,240.149994,14631928
2015-10-05,240.149994,247.610001,239.360001,246.139999,246.139999,19242190
2015-10-06,246.139999,247.279999,241.649994,242.979996,242.979996,15363142
2015-10-07,242.979996,244.789993,241.570007,242.580002,242.580002,10762328
2015-10-08,242.580002,244.559998,241.339996,244.039993,244.039993,9897714
2015-10-09,244.039993,245.929993,242.889999,245.350006,245.350006,9547124
2015-10-10,245.350006,248.259995,244.470001,247.649994,247.649994,10232454
2015-10-11,247.649994,248.020004,244.649994,245.350006,245.350006,9961674
2015-10-12,245.350006,251.190002,243.110001,248.779999,248.779999,18553307
2015-10-13,248.779999,255.059998,248.279999,252.330002,252.330002,17511356
2015-10-14,252.330002,256.760010,251.169998,254.440002,254.440002,15465023
2015-10-15,254.440002,267.269989,253.929993,262.869995,262.869995,24886162
2015-10-16,262.869995,275.410004,261.739990,269.579987,269.579987,30715446
2015-10-17,269.579987,272.440002,259.529999,261.670013,261.670013,13921233
2015-10-18,261.670013,265.950012,259.890015,263.820007,263.820007,15352671
2015-10-19,263.820007,272.119995,262.700012,269.750000,269.750000,20200355
2015-10-20,269.750000,272.170013,263.540009,267.109985,267.109985,16006977
2015-10-21,267.109985,278.739990,266.799988,274.420013,274.420013,25481882
2015-10-22,274.420013,279.769989,273.170013,276.920013,276.920013,19221822
2015-10-23,276.920013,283.049988,277.010010,282.559998,282.559998,16875626
2015-10-24,282.559998,295.559998,281.750000,287.859985,287.859985,32946170
2015-10-26,287.859985,287.619995,279.619995,285.149994,285.149994,20794049
2015-10-27,285.149994,298.429993,285.089996,294.660004,294.660004,31003938
2015-10-28,294.660004,307.459991,294.019989,303.540009,303.540009,35117112
2015-10-29,303.540009,318.480011,300.160004,313.630005,313.630005,43194878
2015-10-30,313.630005,334.920013,310.820007,327.119995,327.119995,50796456
2015-10-31,327.119995,333.250000,304.600006,311.239990,311.239990,33762428
2015-11-01,311.239990,324.339996,304.720001,322.950012,322.950012,23427549
2015-11-02,322.950012,365.750000,319.750000,359.279999,359.279999,76864059
2015-11-03,359.279999,416.779999,354.579987,396.489990,396.489990,163481625
2015-11-04,396.489990,492.799988,368.619995,400.890015,400.890015,229673024
2015-11-05,400.890015,447.239990,366.079987,382.700012,382.700012,121763708
2015-11-06,382.700012,396.350006,348.839996,369.809998,369.809998,94921694
2015-11-07,369.809998,391.750000,368.980011,385.089996,385.089996,39495095
2015-11-08,385.089996,389.779999,365.489990,371.559998,371.559998,35907981
2015-11-09,371.559998,385.109985,360.170013,380.220001,380.220001,47074440
2015-11-10,380.220001,381.380005,323.209991,336.690002,336.690002,74896052
2015-11-11,336.690002,341.760010,292.380005,304.709991,304.709991,83078426
2015-11-12,304.709991,346.130005,306.070007,333.850006,333.850006,54120828
2015-11-13,333.850006,341.790009,323.910004,333.769989,333.769989,32480298
2015-11-14,333.769989,369.799988,326.350006,331.769989,331.769989,23836097
2015-11-15,331.769989,334.779999,314.160004,317.450012,317.450012,28640663
2015-11-16,317.450012,332.010010,314.059998,330.209991,330.209991,28260517
2015-11-17,330.209991,342.910004,328.149994,333.910004,333.910004,32944787
2015-11-18,333.910004,337.390015,329.420013,335.920013,335.920013,26194853
2015-11-19,335.920013,335.640015,323.359985,324.980011,324.980011,28543062
2015-11-20,324.980011,327.059998,309.480011,321.119995,321.119995,35090324
2015-11-21,321.119995,328.420013,318.369995,324.700012,324.700012,14652996
2015-11-22,324.700012,326.940002,319.350006,322.779999,322.779999,11915632
2015-11-23,322.779999,325.000000,319.890015,322.119995,322.119995,13839023
2015-11-24,322.119995,323.260010,315.540009,318.350006,318.350006,16282941
2015-11-25,318.350006,330.040009,315.690002,327.519989,327.519989,25200934
2015-11-26,327.519989,368.920013,327.399994,353.739990,353.739990,73395832
2015-11-27,353.739990,363.899994,345.149994,359.519989,359.519989,36955394
2015-11-28,359.519989,360.079987,350.489990,355.829987,355.829987,19988111
2015-11-29,355.829987,372.839996,354.549988,370.839996,370.839996,24546100
2015-11-30,370.839996,382.559998,367.869995,377.970001,377.970001,48913368
2015-12-01,377.970001,379.019989,353.660004,361.799988,361.799988,40821470
2015-12-02,361.799988,363.429993,347.160004,359.980011,359.980011,32881089
2015-12-03,359.980011,371.369995,355.470001,360.309998,360.309998,31673283
2015-12-04,360.309998,363.950012,354.309998,361.670013,361.670013,21820610
2015-12-05,361.670013,390.279999,361.500000,386.690002,386.690002,43438102
2015-12-06,386.690002,402.190002,382.619995,393.380005,393.380005,52068577
2015-12-07,393.380005,398.739990,381.690002,394.279999,394.279999,38102878
2015-12-08,394.279999,411.070007,388.029999,410.670013,410.670013,29543120
2015-12-09,410.670013,424.579987,403.260010,416.000000,416.000000,61289838
2015-12-10,416.000000,420.359985,409.529999,415.489990,415.489990,29794270
2015-12-11,415.489990,453.369995,413.720001,449.829987,449.829987,76433917
2015-12-12,449.829987,467.709991,403.690002,432.290009,432.290009,91838640
2015-12-13,432.290009,440.970001,420.760010,434.690002,434.690002,27898250
2015-12-14,434.690002,449.450012,428.839996,442.000000,442.000000,97068568
2015-12-15,442.000000,464.230011,440.720001,462.649994,462.649994,48912227
2015-12-16,462.649994,465.160004,437.369995,453.980011,453.980011,84336145
2015-12-17,453.980011,458.440002,447.290009,455.529999,455.529999,29344348
2015-12-18,455.529999,466.119995,453.459991,463.179993,463.179993,38425211
2015-12-19,463.179993,465.989990,452.329987,461.200012,461.200012,28327900
2015-12-20,461.200012,462.760010,431.100006,441.779999,441.779999,54316484
2015-12-21,441.779999,445.540009,423.989990,437.589996,437.589996,53270215
2015-12-22,437.589996,443.220001,433.250000,437.029999,437.029999,28845536
2015-12-23,437.029999,444.779999,434.279999,442.429993,442.429993,27877349
2015-12-24,442.429993,460.619995,441.760010,452.980011,452.980011,36096662
2015-12-25,452.980011,457.440002,449.519989,454.049988,454.049988,19251958
2015-12-26,454.049988,456.480011,400.450012,415.369995,415.369995,88564770
2015-12-27,415.369995,425.510010,406.089996,422.390015,422.390015,28259303
2015-12-28,422.390015,429.850006,417.140015,421.760010,421.760010,28978639
2015-12-29,421.760010,433.559998,419.299988,431.920013,431.920013,30163445
2015-12-30,431.920013,435.040009,420.769989,427.149994,427.149994,29289416
2015-12-31,427.149994,433.119995,417.140015,429.950012,429.950012,27758278
2016-01-01,429.950012,437.950012,425.859985,433.989990,433.989990,20334286
2016-01-02,433.989990,437.429993,430.730011,433.720001,433.720001,14566820
2016-01-03,433.720001,434.140015,423.089996,430.700012,430.700012,23490162
2016-01-04,430.700012,435.260010,428.600006,433.320007,433.320007,22943968
2016-01-05,433.320007,435.250000,428.869995,431.200012,431.200012,19499588
2016-01-06,431.200012,432.109985,425.000000,430.820007,430.820007,18702334
2016-01-07,430.820007,457.540009,428.519989,457.049988,457.049988,58253615
2016-01-08,457.049988,462.920013,446.510010,452.869995,452.869995,41594025
2016-01-09,452.869995,454.549988,444.899994,448.309998,448.309998,17967113
2016-01-10,448.309998,448.880005,438.619995,446.190002,446.190002,19778456
2016-01-11,446.190002,451.079987,441.769989,447.720001,447.720001,25358480
2016-01-12,447.720001,448.410004,443.140015,445.040009,445.040009,19913400
2016-01-13,445.040009,443.720001,420.390015,432.179993,432.179993,39525195
2016-01-14,432.179993,433.739990,427.010010,429.130005,429.130005,19948730
2016-01-15,429.130005,430.149994,364.709991,372.260010,372.260010,107060613
2016-01-16,372.260010,386.720001,350.390015,385.040009,385.040009,68297105
2016-01-17,385.040009,390.720001,377.709991,382.470001,382.470001,25464382
2016-01-18,382.470001,387.290009,373.209991,384.399994,384.399994,26546465
2016-01-19,384.399994,386.690002,375.890015,379.459991,379.459991,25417876
2016-01-20,379.459991,425.720001,374.049988,414.579987,414.579987,76873917
2016-01-21,414.579987,423.420013,403.859985,410.239990,410.239990,37264942
2016-01-22,410.239990,411.489990,374.899994,382.649994,382.649994,56548790
2016-01-23,382.649994,395.429993,380.269989,388.609985,388.609985,23908533
2016-01-24,388.609985,405.399994,385.529999,402.130005,402.130005,25770175
2016-01-25,402.130005,403.779999,386.850006,392.760010,392.760010,26793044
2016-01-26,392.760010,397.739990,387.899994,389.779999,389.779999,22384754
2016-01-27,389.779999,397.369995,389.350006,395.019989,395.019989,17297117
2016-01-28,395.019989,395.420013,376.709991,379.690002,379.690002,29717813
2016-01-29,379.690002,385.750000,363.489990,380.290009,380.290009,51927041
2016-01-30,380.290009,381.750000,375.040009,377.760010,377.760010,13720656
2016-01-31,377.760010,380.540009,366.880005,369.839996,369.839996,14718855
2016-02-01,369.839996,379.779999,365.269989,372.179993,372.179993,27728088
2016-02-02,372.179993,376.630005,371.399994,373.920013,373.920013,19123252
2016-02-03,373.920013,375.890015,366.200012,368.019989,368.019989,22266682
2016-02-04,368.019989,391.829987,368.049988,390.649994,390.649994,38961905
2016-02-05,390.649994,391.149994,384.480011,386.459991,386.459991,23688228
2016-02-06,386.459991,386.350006,372.869995,376.679993,376.679993,29801286
2016-02-07,376.679993,382.609985,375.279999,377.940002,377.940002,15395728
2016-02-08,377.940002,380.920013,372.100006,372.630005,372.630005,23424062
2016-02-09,372.630005,377.589996,371.420013,375.320007,375.320007,20801701
2016-02-10,375.320007,385.380005,374.089996,381.880005,381.880005,37137791
2016-02-11,381.880005,383.230011,372.750000,379.450012,379.450012,23858467
2016-02-12,379.450012,386.399994,379.320007,384.040009,384.040009,20685663
2016-02-13,384.040009,392.570007,383.309998,390.100006,390.100006,18757146
2016-02-14,390.100006,405.929993,390.059998,405.500000,405.500000,29442484
2016-02-15,405.500000,410.850006,396.559998,401.070007,401.070007,34862753
2016-02-16,401.070007,409.750000,398.000000,406.420013,406.420013,27726590
2016-02-17,406.420013,421.450012,405.049988,417.140015,417.140015,37559686
2016-02-18,417.140015,425.510010,414.779999,421.399994,421.399994,32541108
2016-02-19,421.399994,424.260010,416.359985,419.980011,419.980011,21991480
2016-02-20,419.980011,442.660004,419.489990,440.059998,440.059998,48500793
2016-02-21,440.059998,447.609985,425.470001,437.869995,437.869995,44120520
2016-02-22,437.869995,440.179993,431.299988,437.790009,437.790009,24563748
2016-02-23,437.790009,440.760010,414.359985,419.899994,419.899994,39915706
2016-02-24,419.899994,425.170013,410.359985,422.720001,422.720001,28041199
2016-02-25,422.720001,427.179993,417.510010,423.480011,423.480011,22692099
2016-02-26,423.480011,427.579987,419.109985,427.320007,427.320007,22642013
2016-02-27,427.320007,434.140015,427.299988,431.299988,431.299988,18543436
2016-02-28,431.299988,435.619995,421.220001,432.470001,432.470001,21876091
2016-02-29,432.470001,441.320007,429.829987,436.209991,436.209991,30077319
2016-03-01,436.209991,439.019989,428.489990,434.040009,434.040009,29312670
2016-03-02,434.040009,435.910004,423.850006,425.359985,425.359985,24894311
2016-03-03,425.359985,425.829987,414.940002,419.559998,419.559998,33188751
2016-03-04,419.559998,423.390015,407.200012,409.480011,409.480011,31416610
2016-03-05,409.480011,410.059998,386.929993,399.000000,399.000000,51725937
2016-03-06,399.000000,412.019989,393.089996,405.959991,405.959991,25324456
2016-03-07,405.959991,416.579987,401.980011,414.869995,414.869995,25349627
2016-03-08,414.869995,416.720001,408.420013,411.899994,411.899994,22204517
2016-03-09,411.899994,414.880005,408.940002,412.760010,412.760010,21035428
2016-03-10,412.760010,417.480011,410.269989,415.829987,415.829987,23114636
2016-03-11,415.829987,422.399994,415.109985,419.109985,419.109985,25469781
2016-03-12,419.109985,420.670013,407.029999,410.359985,410.359985,24660321
2016-03-13,410.359985,415.929993,409.570007,412.410004,412.410004,14457108
2016-03-14,412.410004,416.079987,411.190002,414.309998,414.309998,20471909
2016-03-15,414.309998,417.369995,412.309998,415.130005,415.130005,20227610
2016-03-16,415.130005,416.950012,413.320007,415.910004,415.910004,18509954
2016-03-17,415.910004,419.559998,415.329987,418.160004,418.160004,18409340
2016-03-18,418.160004,418.579987,402.480011,408.160004,408.160004,27178165
2016-03-19,408.160004,410.489990,402.130005,408.690002,408.690002,15084656
2016-03-20,408.690002,413.450012,407.239990,411.529999,411.529999,12577521
2016-03-21,411.529999,413.089996,407.250000,411.109985,411.109985,17735457
2016-03-22,411.109985,417.940002,410.779999,416.209991,416.209991,20425092
2016-03-23,416.209991,419.579987,414.179993,416.980011,416.980011,16946522
2016-03-24,416.980011,417.679993,412.880005,414.739990,414.739990,16210672
2016-03-25,414.739990,417.299988,412.410004,415.709991,415.709991,14431200
2016-03-26,415.709991,417.709991,413.929993,416.510010,416.510010,11696306
2016-03-27,416.510010,427.359985,415.500000,424.570007,424.570007,26137150
2016-03-27,424.570007,425.359985,419.700012,422.209991,422.209991,18410749
2016-03-28,422.209991,424.529999,406.359985,415.000000,415.000000,28765857
2016-03-29,415.000000,416.220001,408.399994,412.440002,412.440002,17890792
2016-03-30,412.440002,417.160004,411.450012,415.660004,415.660004,17407273
2016-03-31,415.660004,416.859985,412.790009,415.640015,415.640015,15852511
2016-04-01,415.640015,420.089996,415.089996,418.510010,418.510010,13137339
2016-04-02,418.510010,420.179993,416.950012,419.059998,419.059998,9591214
2016-04-03,419.059998,420.390015,416.209991,419.329987,419.329987,14031939
2016-04-04,419.329987,423.670013,417.950012,422.070007,422.070007,17260368
2016-04-05,422.070007,422.809998,419.540009,421.260010,421.260010,13836754
2016-04-06,421.260010,422.029999,417.940002,420.140015,420.140015,15200495
2016-04-07,420.140015,423.510010,415.500000,417.690002,417.690002,19810838
2016-04-08,417.690002,418.850006,412.390015,418.049988,418.049988,12291880
2016-04-09,418.049988,421.630005,416.690002,420.250000,420.250000,9806327
2016-04-10,420.250000,422.350006,418.109985,421.429993,421.429993,15374195
2016-04-11,421.429993,426.690002,420.700012,424.739990,424.739990,24580503
2016-04-12,424.739990,426.579987,421.410004,423.470001,423.470001,16183793
2016-04-13,423.470001,425.440002,421.839996,424.019989,424.019989,13038970
2016-04-14,424.019989,429.489990,423.250000,428.670013,428.670013,23214560
2016-04-15,428.670013,432.000000,426.839996,430.049988,430.049988,12517265
2016-04-16,430.049988,430.619995,423.790009,426.260010,426.260010,10980868
2016-04-17,426.260010,429.070007,424.350006,427.690002,427.690002,13951524
2016-04-18,427.690002,436.070007,426.839996,434.920013,434.920013,19713466
2016-04-19,434.920013,442.859985,432.510010,441.160004,441.160004,32655415
2016-04-20,441.160004,450.799988,439.529999,449.339996,449.339996,28168774
2016-04-21,449.339996,450.190002,441.899994,445.279999,445.279999,22225157
2016-04-22,445.279999,451.480011,443.070007,450.079987,450.079987,18998211
2016-04-23,450.079987,461.779999,447.890015,457.559998,457.559998,33984269
2016-04-24,457.559998,466.230011,451.790009,461.730011,461.730011,37614684
2016-04-25,461.730011,468.859985,459.230011,466.000000,466.000000,31451239
2016-04-26,466.000000,467.869995,444.619995,447.010010,447.010010,41539684
2016-04-27,447.010010,450.100006,433.899994,448.480011,448.480011,36369788
2016-04-28,448.480011,456.309998,445.220001,454.980011,454.980011,20264761
2016-04-29,454.980011,456.859985,446.649994,448.529999,448.529999,15994805
2016-04-30,448.529999,454.209991,447.519989,452.239990,452.239990,9838490
2016-05-01,452.239990,453.869995,440.209991,444.179993,444.179993,32863011
2016-05-02,444.179993,451.540009,441.549988,450.269989,450.269989,22292253
2016-05-03,450.269989,450.869995,444.220001,445.799988,445.799988,17676609
2016-05-04,445.799988,449.190002,444.350006,448.079987,448.079987,18765369
2016-05-05,448.079987,461.480011,445.720001,459.559998,459.559998,31122708
2016-05-06,459.559998,460.609985,454.600006,458.459991,458.459991,14247601
2016-05-07,458.459991,460.179993,454.940002,457.869995,457.869995,12689581
2016-05-08,457.869995,464.179993,455.380005,460.440002,460.440002,22322043
2016-05-09,460.440002,462.140015,446.809998,449.359985,449.359985,27247925
2016-05-10,449.359985,456.149994,449.589996,452.500000,452.500000,18137209
2016-05-11,452.500000,455.339996,448.399994,454.429993,454.429993,22252919
2016-05-12,454.429993,457.220001,451.489990,455.410004,455.410004,14768796
2016-05-13,455.410004,457.739990,453.579987,456.440002,456.440002,9319128
2016-05-14,456.440002,460.279999,455.000000,458.109985,458.109985,9745309
2016-05-15,458.109985,459.570007,450.730011,454.869995,454.869995,16731954
2016-05-16,454.869995,456.299988,451.709991,453.250000,453.250000,15741822
2016-05-17,453.250000,456.649994,452.350006,454.220001,454.220001,14884550
2016-05-18,454.220001,455.190002,441.119995,442.660004,442.660004,26626097
2016-05-19,442.660004,447.760010,435.420013,442.109985,442.109985,21415312
2016-05-20,442.109985,445.239990,439.730011,443.640015,443.640015,10213550
2016-05-21,443.640015,444.239990,436.940002,439.619995,439.619995,12691382
2016-05-22,439.619995,444.989990,438.239990,443.690002,443.690002,15885933
2016-05-23,443.690002,447.899994,442.019989,446.109985,446.109985,14837671
2016-05-24,446.109985,451.209991,445.350006,449.779999,449.779999,16954105
2016-05-25,449.779999,454.250000,447.670013,453.299988,453.299988,17093327
2016-05-26,453.299988,479.220001,452.709991,474.049988,474.049988,63894987
2016-05-27,474.049988,531.760010,467.049988,524.219971,524.219971,75400711
2016-05-28,524.219971,548.039978,493.220001,516.049988,516.049988,80753301
2016-05-29,516.049988,544.179993,512.809998,532.260010,532.260010,41433165
2016-05-30,532.260010,546.919983,513.150024,528.919983,528.919983,60896411
2016-05-31,528.919983,542.260010,521.299988,537.400024,537.400024,38742660
2016-06-01,537.400024,541.549988,530.469971,537.099976,537.099976,28380698
2016-06-02,537.099976,573.719971,534.340027,567.030029,567.030029,59464310
2016-06-03,567.030029,592.679993,560.869995,571.950012,571.950012,50353517
2016-06-04,571.950012,583.640015,567.770020,574.909973,574.909973,37233994
2016-06-05,574.909973,586.729980,571.669983,583.580017,583.580017,37131086
2016-06-06,583.580017,591.320007,543.630005,575.580017,575.580017,49082472
2016-06-07,575.580017,582.440002,567.780029,580.510010,580.510010,28706216
2016-06-08,580.510010,580.710022,569.260010,574.690002,574.690002,28010575
2016-06-09,574.690002,579.260010,571.140015,577.890015,577.890015,26290866
2016-06-10,577.890015,592.609985,576.289978,591.599976,591.599976,24790441
2016-06-11,591.599976,683.849976,592.789978,666.549988,666.549988,139684630
2016-06-12,666.549988,718.239990,652.780029,700.070007,700.070007,149442548
2016-06-13,700.070007,702.520020,654.690002,685.140015,685.140015,92458349
2016-06-14,685.140015,695.070007,670.450012,690.770020,690.770020,53863568
2016-06-15,690.770020,769.729980,687.429993,761.210022,761.210022,169704647
2016-06-16,761.210022,771.890015,704.210022,743.900024,743.900024,160302360
2016-06-17,743.900024,776.039978,727.130005,753.770020,753.770020,91056993
2016-06-18,753.770020,765.099976,740.380005,761.039978,761.039978,45805980
2016-06-19,761.039978,764.599976,717.409973,733.969971,733.969971,83637617
2016-06-20,733.969971,732.229980,626.049988,667.380005,667.380005,166828425
2016-06-21,667.380005,677.799988,586.599976,590.559998,590.559998,129550795
2016-06-22,590.559998,629.549988,539.280029,620.840027,620.840027,154289129
2016-06-23,620.840027,687.390015,616.409973,656.890015,656.890015,128990817
2016-06-24,656.890015,688.099976,640.789978,663.520020,663.520020,67442141
2016-06-25,663.520020,665.190002,609.900024,625.409973,625.409973,56403088
2016-06-26,625.409973,650.340027,615.219971,644.659973,644.659973,63747137
2016-06-27,644.659973,659.270020,634.260010,644.890015,644.890015,49673830
2016-06-28,644.890015,645.909973,621.760010,636.539978,636.539978,50898093
2016-06-29,636.539978,673.039978,631.239990,670.020020,670.020020,58215062
2016-06-30,670.020020,685.109985,661.090027,674.570007,674.570007,62394480
2016-07-01,674.570007,700.460022,671.460022,698.059998,698.059998,46555796
2016-07-02,698.059998,701.489990,644.609985,661.640015,661.640015,66591456
2016-07-03,661.640015,679.030029,644.039978,675.159973,675.159973,42756935
2016-07-04,675.159973,679.190002,657.309998,663.669983,663.669983,36687264
2016-07-05,663.669983,678.390015,662.239990,672.700012,672.700012,31708100
2016-07-06,672.700012,676.190002,604.950012,635.250000,635.250000,97639342
2016-07-07,635.250000,663.429993,630.169983,662.780029,662.780029,49243011
2016-07-08,662.780029,663.489990,620.679993,651.830017,651.830017,62061207
2016-07-09,651.830017,651.979980,636.799988,647.109985,647.109985,18955766
2016-07-10,647.109985,657.469971,639.969971,646.710022,646.710022,29925667
2016-07-11,646.710022,673.190002,644.559998,670.559998,670.559998,44047499
2016-07-12,670.559998,672.020020,656.039978,661.150024,661.150024,41791464
2016-07-13,661.150024,661.880005,646.309998,657.250000,657.250000,31748496
2016-07-14,657.250000,667.460022,656.500000,664.200012,664.200012,23817856
2016-07-15,664.200012,665.409973,655.719971,660.690002,660.690002,13557557
2016-07-16,660.690002,680.940002,660.130005,676.330017,676.330017,31614610
2016-07-17,676.330017,680.419983,664.609985,670.380005,670.380005,28810844
2016-07-18,670.380005,673.239990,663.630005,671.099976,671.099976,20401885
2016-07-19,671.099976,672.289978,659.510010,664.400024,664.400024,25075066
2016-07-20,664.400024,666.510010,657.820007,664.619995,664.619995,21351309
2016-07-21,664.619995,669.440002,645.690002,651.109985,651.109985,43283429
2016-07-22,651.109985,658.169983,647.979980,655.159973,655.159973,19544654
2016-07-23,655.159973,664.210022,651.030029,659.289978,659.289978,19642346
2016-07-24,659.289978,662.510010,651.080017,654.000000,654.000000,22564554
2016-07-25,654.000000,657.760010,643.489990,654.380005,654.380005,32177578
2016-07-26,654.380005,659.080017,646.039978,654.539978,654.539978,19568531
2016-07-27,654.539978,657.960022,650.809998,654.130005,654.130005,18452583
2016-07-28,654.130005,657.400024,650.989990,655.429993,655.429993,17757920
2016-07-29,655.429993,657.549988,652.059998,654.739990,654.739990,12721755
2016-07-30,654.739990,654.919983,621.419983,621.869995,621.869995,39918066
2016-07-31,621.869995,627.890015,603.549988,607.000000,607.000000,41229298
2016-08-01,607.000000,613.750000,471.359985,513.429993,513.429993,75338595
2016-08-02,513.429993,573.059998,514.090027,566.440002,566.440002,47170751
2016-08-03,566.440002,584.890015,559.500000,576.219971,576.219971,25725471
2016-08-04,576.219971,579.969971,565.809998,574.659973,574.659973,15992890
2016-08-05,574.659973,596.679993,565.330017,586.450012,586.450012,14676841
2016-08-06,586.450012,596.010010,580.869995,590.849976,590.849976,15491523
2016-08-07,590.849976,594.239990,585.409973,589.239990,589.239990,14726811
2016-08-08,589.239990,591.200012,581.099976,585.250000,585.250000,15304277
2016-08-09,585.250000,600.520020,580.869995,590.940002,590.940002,29376783
2016-08-10,590.940002,599.150024,585.390015,587.840027,587.840027,23640952
2016-08-11,587.840027,591.140015,582.200012,587.140015,587.140015,15009452
2016-08-12,587.140015,590.070007,582.809998,584.590027,584.590027,11357750
2016-08-13,584.590027,585.799988,559.929993,569.059998,569.059998,18970094
2016-08-14,569.059998,574.969971,559.280029,566.950012,566.950012,19218972
2016-08-15,566.950012,583.380005,563.380005,580.190002,580.190002,21634083
2016-08-16,580.190002,581.099976,568.659973,572.340027,572.340027,18886741
2016-08-17,572.340027,579.530029,570.830017,573.390015,573.390015,17509679
2016-08-18,573.390015,577.859985,566.250000,574.559998,574.559998,14701426
2016-08-19,574.559998,583.500000,572.280029,582.609985,582.609985,13416843
2016-08-20,582.609985,585.320007,577.840027,580.659973,580.659973,8294321
2016-08-21,580.659973,591.900024,577.130005,587.469971,587.469971,19658058
2016-08-22,587.469971,589.869995,578.609985,583.559998,583.559998,18772369
2016-08-23,583.559998,584.469971,576.820007,579.659973,579.659973,16337141
2016-08-24,579.659973,580.710022,570.809998,577.960022,577.960022,18885349
2016-08-25,577.960022,582.729980,575.830017,579.369995,579.369995,12329289
2016-08-26,579.369995,580.409973,567.250000,570.349976,570.349976,10747219
2016-08-27,570.349976,576.320007,569.210022,574.979980,574.979980,7377921
2016-08-28,574.979980,578.609985,571.380005,574.229980,574.229980,13760854
2016-08-29,574.229980,579.940002,572.510010,577.320007,577.320007,15895354
2016-08-30,577.320007,578.250000,571.690002,573.880005,573.880005,14338795
2016-08-31,573.880005,704.969971,569.369995,571.989990,571.989990,14860164
2016-09-01,571.989990,577.599976,569.299988,575.289978,575.289978,15315755
2016-09-02,575.289978,604.969971,572.640015,598.840027,598.840027,21055514
2016-09-03,598.840027,615.200012,590.780029,609.549988,609.549988,18646011
2016-09-04,609.549988,610.609985,598.770020,605.760010,605.760010,15369832
2016-09-05,605.760010,611.950012,603.549988,610.440002,610.440002,14864563
2016-09-06,610.440002,616.479980,606.239990,613.210022,613.210022,18429525
2016-09-07,613.210022,629.299988,611.250000,625.570007,625.570007,22710390
2016-09-08,625.570007,627.580017,617.320007,623.159973,623.159973,17710151
2016-09-09,623.159973,627.450012,621.070007,624.520020,624.520020,9600113
2016-09-10,624.520020,630.770020,592.789978,605.609985,605.609985,22467346
2016-09-11,605.609985,610.619995,603.030029,607.979980,607.979980,17058938
2016-09-12,607.979980,612.030029,604.869995,608.609985,608.609985,16850869
2016-09-13,608.609985,612.159973,606.390015,609.539978,609.539978,14878860
2016-09-14,609.539978,610.729980,605.099976,608.109985,608.109985,13892193
2016-09-15,608.109985,610.359985,605.150024,607.780029,607.780029,13353736
2016-09-16,607.780029,609.609985,604.520020,607.080017,607.080017,9724490
2016-09-17,607.080017,612.380005,605.219971,610.700012,610.700012,10004923
2016-09-18,610.700012,612.409973,606.989990,609.849976,609.849976,12981851
2016-09-19,609.849976,611.270020,605.929993,609.239990,609.239990,13809380
2016-09-20,609.239990,608.820007,591.690002,597.159973,597.159973,22059386
2016-09-21,597.159973,599.780029,592.830017,595.630005,595.630005,13463966
2016-09-22,595.630005,603.700012,594.109985,602.919983,602.919983,15567036
2016-09-23,602.919983,605.919983,600.500000,602.590027,602.590027,8196210
2016-09-24,602.590027,604.869995,598.349976,601.489990,601.489990,8038079
2016-09-25,601.489990,608.460022,598.169983,606.539978,606.539978,16700407
2016-09-26,606.539978,608.969971,601.729980,605.469971,605.469971,15534315
2016-09-27,605.469971,606.900024,602.619995,604.669983,604.669983,11485005
2016-09-28,604.669983,607.229980,602.010010,604.700012,604.700012,15403975
2016-09-29,604.700012,608.780029,602.250000,608.140015,608.140015,14534745
2016-09-30,608.140015,615.000000,607.070007,613.409973,613.409973,10415543
2016-10-01,613.409973,614.210022,607.669983,610.690002,610.690002,10096653
2016-10-02,610.690002,613.200012,608.469971,611.599976,611.599976,13462741
2016-10-03,611.599976,612.679993,606.500000,608.960022,608.960022,15300692
2016-10-04,608.960022,613.650024,607.979980,611.820007,611.820007,14360536
2016-10-05,611.820007,612.679993,608.539978,610.969971,610.969971,13276337
2016-10-06,610.969971,619.429993,609.119995,616.030029,616.030029,20167399
2016-10-07,616.030029,619.559998,614.880005,617.650024,617.650024,8467434
2016-10-08,617.650024,618.349976,613.010010,615.770020,615.770020,8320759
2016-10-09,615.770020,618.809998,612.760010,617.289978,617.289978,15597892
2016-10-10,617.289978,642.349976,615.599976,640.450012,640.450012,35367127
2016-10-11,640.450012,642.510010,632.190002,635.989990,635.989990,17240000
2016-10-12,635.989990,639.520020,632.250000,635.599976,635.599976,16387361
2016-10-13,635.599976,640.460022,630.659973,637.919983,637.919983,20114873
2016-10-14,637.919983,641.400024,635.059998,637.030029,637.030029,7970927
2016-10-15,637.030029,642.179993,636.390015,640.119995,640.119995,8306925
2016-10-16,640.119995,641.289978,634.890015,637.369995,637.369995,17742610
2016-10-17,637.369995,639.340027,632.229980,635.340027,635.340027,15725013
2016-10-18,635.340027,637.270020,624.090027,629.059998,629.059998,22379197
2016-10-19,629.059998,630.830017,625.479980,628.340027,628.340027,13252110
2016-10-20,628.340027,633.260010,627.580017,630.450012,630.450012,17836383
2016-10-21,630.450012,659.890015,629.719971,655.479980,655.479980,24154228
2016-10-22,655.479980,661.200012,648.780029,653.030029,653.030029,14418212
2016-10-23,653.030029,654.320007,645.679993,650.489990,650.489990,21726106
2016-10-24,650.489990,662.539978,647.650024,651.000000,651.000000,24179462
2016-10-25,651.000000,678.390015,651.390015,674.669983,674.669983,31949607
2016-10-26,674.669983,687.880005,672.260010,682.299988,682.299988,31862181
2016-10-27,682.299988,688.429993,678.630005,686.239990,686.239990,26829414
2016-10-28,686.239990,720.190002,685.219971,714.950012,714.950012,38351348
2016-10-29,714.950012,714.909973,689.510010,697.270020,697.270020,27793236
2016-10-31,697.270020,707.210022,682.169983,698.669983,698.669983,26687188
2016-11-01,698.669983,734.359985,695.200012,726.760010,726.760010,49453950
2016-11-02,726.760010,735.780029,718.140015,733.510010,733.510010,28452232
2016-11-03,733.510010,744.429993,670.400024,684.869995,684.869995,69067917
2016-11-04,684.869995,706.640015,681.270020,702.080017,702.080017,33762721
2016-11-05,702.080017,706.380005,694.030029,702.109985,702.109985,15554565
2016-11-06,702.109985,714.130005,697.630005,709.909973,709.909973,18363567
2016-11-07,709.909973,711.659973,698.349976,705.400024,705.400024,21797370
2016-11-08,705.400024,714.630005,700.960022,710.900024,710.900024,28262235
2016-11-09,710.900024,741.229980,707.130005,721.419983,721.419983,51548567
2016-11-10,721.419983,723.020020,707.309998,714.570007,714.570007,23931322
2016-11-11,714.570007,719.789978,711.669983,714.969971,714.969971,18386841
2016-11-12,714.969971,717.369995,701.080017,704.270020,704.270020,19677656
2016-11-13,704.270020,705.609985,685.010010,701.969971,701.969971,25249834
2016-11-14,701.969971,708.030029,696.109985,704.559998,704.559998,26613445
2016-11-15,704.559998,716.929993,697.909973,711.099976,711.099976,29562740
2016-11-16,711.099976,745.979980,708.140015,740.280029,740.280029,58304902
2016-11-17,740.280029,751.909973,730.080017,737.530029,737.530029,46942756
2016-11-18,737.530029,751.429993,730.950012,746.960022,746.960022,29666065
2016-11-19,746.960022,755.340027,737.440002,747.890015,747.890015,19276573
2016-11-20,747.890015,752.260010,712.770020,728.510010,728.510010,34876785
2016-11-21,728.510010,744.330017,726.549988,736.190002,736.190002,24010681
2016-11-22,736.190002,754.010010,730.619995,749.340027,749.340027,33225195
2016-11-23,749.340027,750.929993,731.340027,741.070007,741.070007,28258203
2016-11-24,741.070007,744.239990,726.190002,735.309998,735.309998,27531777
2016-11-25,735.309998,741.250000,728.969971,740.390015,740.390015,21299510
2016-11-26,740.390015,740.960022,725.619995,734.140015,734.140015,16682481
2016-11-27,734.140015,738.289978,727.109985,729.419983,729.419983,15735824
2016-11-28,729.419983,738.099976,727.739990,733.299988,733.299988,25153838
2016-11-29,733.299988,737.039978,727.780029,732.559998,732.559998,24030304
2016-11-30,732.559998,745.390015,730.570007,742.489990,742.489990,29210351
2016-12-01,742.489990,755.479980,741.080017,752.630005,752.630005,40690942
2016-12-02,752.630005,779.020020,752.250000,770.940002,770.940002,48893613
2016-12-03,770.940002,772.320007,755.809998,764.239990,764.239990,30234128
2016-12-04,764.239990,769.229980,758.799988,766.390015,766.390015,14755120
2016-12-05,766.390015,769.179993,746.010010,754.340027,754.340027,39082688
2016-12-06,754.340027,762.479980,750.909973,758.210022,758.210022,25497771
2016-12-07,758.210022,769.020020,754.270020,765.559998,765.559998,26755412
2016-12-08,765.559998,773.409973,761.169983,768.489990,768.489990,22208497
2016-12-09,768.489990,773.479980,765.030029,770.479980,770.479980,18722048
2016-12-10,770.479980,776.960022,769.190002,774.000000,774.000000,14049110
2016-12-11,774.000000,774.159973,763.000000,767.909973,767.909973,13269086
2016-12-12,767.909973,781.260010,767.859985,778.469971,778.469971,22442991
2016-12-13,778.469971,790.330017,767.770020,778.739990,778.739990,25894856
2016-12-14,778.739990,780.770020,771.010010,776.500000,776.500000,19326375
2016-12-15,776.500000,780.270020,773.119995,775.210022,775.210022,20452116
2016-12-16,775.210022,783.940002,773.309998,782.049988,782.049988,21650384
2016-12-17,782.049988,791.570007,779.359985,787.169983,787.169983,18648778
2016-12-18,787.169983,791.260010,783.799988,789.010010,789.010010,11525747
2016-12-19,789.010010,793.729980,786.309998,789.789978,789.789978,20238681
2016-12-20,789.789978,800.020020,787.119995,799.099976,799.099976,27406319
2016-12-21,799.099976,833.130005,795.979980,829.210022,829.210022,53411082
2016-12-22,829.210022,874.679993,828.869995,860.150024,860.150024,60511618
2016-12-23,860.150024,920.260010,858.039978,917.169983,917.169983,91802931
2016-12-24,917.169983,920.489990,880.789978,891.070007,891.070007,41576781
2016-12-25,891.070007,895.239990,851.419983,891.070007,891.070007,37173377
2016-12-26,891.070007,909.320007,885.880005,898.380005,898.380005,35002753
2016-12-27,898.380005,937.909973,893.380005,925.780029,925.780029,45966615
2016-12-28,925.780029,974.510010,925.489990,972.169983,972.169983,73811803
2016-12-29,972.169983,982.570007,949.229980,971.080017,971.080017,59226667
2016-12-30,971.080017,971.590027,927.400024,959.039978,959.039978,67449149
2016-12-31,959.039978,965.469971,942.400024,963.380005,963.380005,26379401
2017-01-01,963.380005,1001.609985,956.099976,995.440002,995.440002,40570922
2017-01-02,995.440002,1031.680054,990.200012,1017.049988,1017.049988,66038073
2017-01-03,1017.049988,1035.469971,1006.530029,1033.300049,1033.300049,56085870
2017-01-04,1033.300049,1148.540039,1022.320007,1135.410034,1135.410034,170584623
2017-01-05,1135.410034,1150.630005,874.530029,989.349976,989.349976,244839289
2017-01-06,989.349976,1027.420044,852.549988,886.159973,886.159973,179160668
2017-01-07,886.159973,900.859985,806.659973,888.869995,888.869995,113037531
2017-01-08,888.869995,936.130005,875.849976,900.859985,900.859985,70298340
2017-01-09,900.859985,910.469971,870.909973,899.780029,899.780029,55963281
2017-01-10,899.780029,911.320007,890.119995,904.369995,904.369995,48644106
2017-01-11,904.369995,917.650024,751.630005,785.429993,785.429993,160194109
2017-01-12,785.429993,828.210022,739.549988,810.109985,810.109985,93986701
2017-01-13,810.109985,835.049988,771.000000,824.830017,824.830017,72555875
2017-01-14,824.830017,838.900024,808.270020,819.630005,819.630005,36594482
2017-01-15,819.630005,826.429993,808.630005,821.169983,821.169983,20004735
2017-01-16,821.169983,836.659973,817.700012,827.340027,827.340027,27592899
2017-01-17,827.340027,906.380005,825.039978,899.659973,899.659973,72272727
2017-01-18,899.659973,913.669983,845.869995,872.030029,872.030029,61042392
2017-01-19,872.030029,905.280029,870.710022,895.210022,895.210022,52300814
2017-01-20,895.210022,901.489990,878.900024,892.909973,892.909973,34847130
2017-01-21,892.909973,928.929993,889.460022,919.840027,919.840027,37129176
2017-01-22,919.840027,938.380005,888.619995,918.840027,918.840027,44074299
2017-01-23,918.840027,927.979980,910.849976,921.460022,921.460022,30261054
2017-01-24,921.460022,925.609985,889.150024,893.750000,893.750000,53468911
2017-01-25,893.750000,905.700012,883.630005,894.409973,894.409973,34014866
2017-01-26,894.409973,919.320007,893.489990,915.559998,915.559998,30795685
2017-01-27,915.559998,922.559998,907.919983,918.010010,918.010010,28503144
2017-01-28,918.010010,921.890015,912.840027,918.510010,918.510010,13251844
2017-01-29,918.510010,922.400024,912.679993,914.549988,914.549988,10214368
2017-01-30,914.549988,922.349976,911.510010,920.729980,920.729980,17604172
2017-01-31,920.729980,967.450012,917.380005,965.489990,965.489990,51869216
2017-02-01,965.489990,986.570007,959.820007,982.429993,982.429993,44035816
2017-02-02,982.429993,1009.130005,973.500000,1003.969971,1003.969971,50633910
2017-02-03,1003.969971,1023.719971,989.210022,1013.020020,1013.020020,62431017
2017-02-04,1013.020020,1041.040039,1000.409973,1031.849976,1031.849976,40406542
2017-02-05,1031.849976,1033.660034,1004.049988,1016.109985,1016.109985,31669956
2017-02-06,1016.109985,1030.599976,1010.830017,1024.670044,1024.670044,32828350
2017-02-07,1024.670044,1054.099976,1019.869995,1049.560059,1049.560059,41318349
2017-02-08,1049.560059,1069.229980,1020.330017,1055.489990,1055.489990,68336320
2017-02-09,1055.489990,1073.030029,924.650024,978.960022,978.960022,145839317
2017-02-10,978.960022,1005.599976,947.020020,997.609985,997.609985,60639111
2017-02-11,997.609985,1014.320007,983.929993,1008.320007,1008.320007,28504495
2017-02-12,1008.320007,1007.820007,992.450012,996.520020,996.520020,14825023
2017-02-13,996.520020,1007.609985,975.099976,995.359985,995.359985,32785064
2017-02-14,995.359985,1013.799988,986.460022,1008.340027,1008.340027,39810076
2017-02-15,1008.340027,1010.929993,999.729980,1008.190002,1008.190002,23569549
2017-02-16,1008.190002,1040.280029,1007.390015,1031.930054,1031.930054,39114743
2017-02-17,1031.930054,1057.390015,1025.869995,1049.410034,1049.410034,47815360
2017-02-18,1049.410034,1063.209961,1044.680054,1052.280029,1052.280029,26856521
2017-02-19,1052.280029,1056.479980,1037.670044,1048.890015,1048.890015,18876881
2017-02-20,1048.890015,1081.780029,1040.989990,1077.560059,1077.560059,32959720
2017-02-21,1077.560059,1123.030029,1073.540039,1119.030029,1119.030029,62908569
2017-02-22,1119.030029,1132.250000,1094.829956,1120.459961,1120.459961,53647453
2017-02-23,1120.459961,1181.599976,1113.540039,1171.910034,1171.910034,75663167
2017-02-24,1171.910034,1211.739990,1092.410034,1176.489990,1176.489990,126978010
2017-02-25,1176.489990,1180.010010,1116.209961,1149.050049,1149.050049,53003830
2017-02-26,1149.050049,1177.469971,1130.609985,1171.579956,1171.579956,35750258
2017-02-27,1171.579956,1195.819946,1164.270020,1188.829956,1188.829956,42035366
2017-02-28,1188.829956,1208.219971,1175.750000,1189.270020,1189.270020,60371869
2017-03-01,1189.270020,1225.040039,1154.550049,1222.660034,1222.660034,61964760
2017-03-02,1222.660034,1286.979980,1211.959961,1255.469971,1255.469971,98040639
2017-03-03,1255.469971,1291.349976,1250.800049,1283.300049,1283.300049,85876262
2017-03-04,1283.300049,1285.780029,1228.729980,1264.319946,1264.319946,48597934
2017-03-05,1264.319946,1273.280029,1242.099976,1271.219971,1271.219971,32104972
2017-03-06,1271.219971,1280.609985,1261.000000,1277.010010,1277.010010,39591110
2017-03-07,1277.010010,1280.890015,1148.660034,1232.689941,1232.689941,108673876
2017-03-08,1232.689941,1242.040039,1136.880005,1146.969971,1146.969971,116342973
2017-03-09,1146.969971,1206.969971,1129.349976,1191.329956,1191.329956,70427061
2017-03-10,1191.329956,1330.420044,988.690002,1112.390015,1112.390015,223836041
2017-03-11,1112.390015,1202.689941,1104.780029,1179.219971,1179.219971,82387198
2017-03-12,1179.219971,1235.459961,1160.900024,1225.109985,1225.109985,53441762
2017-03-13,1225.109985,1245.630005,1205.609985,1238.189941,1238.189941,74376298
2017-03-14,1238.189941,1255.520020,1218.380005,1243.140015,1243.140015,56058617
2017-03-15,1243.140015,1256.949951,1236.430054,1253.430054,1253.430054,54486699
2017-03-16,1253.430054,1260.239990,1118.959961,1172.880005,1172.880005,159409024
2017-03-17,1172.880005,1174.900024,1063.479980,1071.709961,1071.709961,183879768
2017-03-18,1071.709961,1103.609985,940.179993,971.380005,971.380005,212772055
2017-03-19,971.380005,1063.670044,967.309998,1022.599976,1022.599976,108128237
2017-03-20,1022.599976,1057.500000,1005.049988,1047.510010,1047.510010,63833143
2017-03-21,1047.510010,1125.530029,1043.869995,1121.290039,1121.290039,101051998
2017-03-22,1121.290039,1121.880005,997.780029,1044.719971,1044.719971,120730492
2017-03-23,1044.719971,1062.790039,1022.020020,1035.030029,1035.030029,58898141
2017-03-24,1035.030029,1038.380005,927.349976,939.700012,939.700012,130042865
2017-03-25,939.700012,995.960022,890.429993,966.299988,966.299988,118395054
2017-03-26,966.299988,1004.320007,946.650024,969.440002,969.440002,83255983
2017-03-26,969.440002,1048.849976,961.799988,1045.140015,1045.140015,92332221
2017-03-27,1045.140015,1068.410034,1015.450012,1044.420044,1044.420044,83567551
2017-03-28,1044.420044,1058.660034,1008.340027,1041.900024,1041.900024,71261535
2017-03-29,1041.900024,1052.660034,1020.929993,1037.910034,1037.910034,77633883
2017-03-30,1037.910034,1088.199951,1035.180054,1079.109985,1079.109985,96543920
2017-03-31,1079.109985,1103.739990,1067.469971,1086.119995,1086.119995,55020078
2017-04-01,1086.119995,1109.479980,1074.209961,1097.400024,1097.400024,77853933
2017-04-02,1097.400024,1157.869995,1095.550049,1147.560059,1147.560059,111870807
2017-04-03,1147.560059,1161.189941,1122.150024,1141.770020,1141.770020,81164094
2017-04-04,1141.770020,1143.839966,1110.060059,1129.869995,1129.869995,78335573
2017-04-05,1129.869995,1201.550049,1130.510010,1188.699951,1188.699951,108182158
2017-04-06,1188.699951,1201.229980,1173.180054,1190.489990,1190.489990,71184485
2017-04-07,1190.489990,1198.219971,1166.650024,1180.780029,1180.780029,39393003
2017-04-08,1180.780029,1215.099976,1173.989990,1204.339966,1204.339966,54498333
2017-04-09,1204.339966,1214.869995,1194.810059,1206.709961,1206.709961,48473680
2017-04-10,1206.709961,1229.569946,1195.760010,1220.739990,1220.739990,45563707
2017-04-11,1220.739990,1225.459961,1207.359985,1212.530029,1212.530029,54699396
2017-04-12,1212.530029,1218.660034,1150.290039,1176.199951,1176.199951,78456422
2017-04-13,1176.199951,1195.400024,1162.160034,1177.329956,1177.329956,56129576
2017-04-14,1177.329956,1194.849976,841.530029,1176.989990,1176.989990,33877537
2017-04-15,1176.989990,1187.969971,1166.739990,1176.800049,1176.800049,22538918
2017-04-16,1176.800049,1202.969971,1172.810059,1194.010010,1194.010010,56095607
2017-04-17,1194.010010,1213.880005,1191.140015,1206.089966,1206.089966,64900219
2017-04-18,1206.089966,1218.209961,1194.079956,1215.199951,1215.199951,53034357
2017-04-19,1215.199951,1246.640015,1210.670044,1238.089966,1238.089966,69223360
2017-04-20,1238.089966,1256.969971,1235.560059,1249.640015,1249.640015,52498296
2017-04-21,1249.640015,1256.969971,1215.780029,1240.890015,1240.890015,55776932
2017-04-22,1240.890015,1256.229980,1223.060059,1249.140015,1249.140015,54224355
2017-04-23,1249.140015,1256.359985,1234.859985,1248.180054,1248.180054,49281629
2017-04-24,1248.180054,1272.619995,1244.209961,1264.310059,1264.310059,56659016
2017-04-25,1264.310059,1309.199951,1263.000000,1286.630005,1286.630005,77649710
2017-04-26,1286.630005,1346.790039,1285.300049,1332.910034,1332.910034,83319636
2017-04-27,1332.910034,1356.150024,1287.619995,1329.619995,1329.619995,104536476
2017-04-28,1329.619995,1343.689941,1314.150024,1336.280029,1336.280029,55982468
2017-04-29,1336.280029,1358.939941,1309.660034,1351.910034,1351.910034,55470285
2017-04-30,1351.910034,1448.680054,1342.780029,1415.810059,1415.810059,144414038
2017-05-01,1415.810059,1471.140015,1394.829956,1445.930054,1445.930054,103342244
2017-05-02,1445.930054,1496.390015,1424.050049,1485.550049,1485.550049,122551707
2017-05-03,1485.550049,1609.839966,1437.109985,1516.760010,1516.760010,213084949
2017-05-04,1516.760010,1588.109985,1485.010010,1507.770020,1507.770020,188015771
2017-05-05,1507.770020,1560.420044,1503.930054,1545.290039,1545.290039,92747185
2017-05-06,1545.290039,1572.890015,1495.180054,1554.449951,1554.449951,111708072
2017-05-07,1554.449951,1667.670044,1552.859985,1664.469971,1664.469971,174687869
2017-05-08,1664.469971,1757.390015,1619.969971,1697.500000,1697.500000,219169486
2017-05-09,1697.500000,1766.180054,1664.989990,1752.310059,1752.310059,156203600
2017-05-10,1752.310059,1864.760010,1741.540039,1819.290039,1819.290039,198829123
2017-05-11,1819.290039,1822.510010,1641.180054,1686.390015,1686.390015,192159873
2017-05-12,1686.390015,1770.500000,1594.589966,1763.739990,1763.739990,128390095
2017-05-13,1763.739990,1802.750000,1736.130005,1772.550049,1772.550049,72874378
2017-05-14,1772.550049,1776.650024,1656.810059,1708.920044,1708.920044,138499150
2017-05-15,1708.920044,1752.550049,1653.719971,1729.339966,1729.339966,130379207
2017-05-16,1729.339966,1842.829956,1703.969971,1801.300049,1801.300049,170954154
2017-05-17,1801.300049,1980.489990,1791.119995,1880.989990,1880.989990,135901905
2017-05-18,1880.989990,1969.699951,1875.280029,1962.000000,1962.000000,191523926
2017-05-19,1962.000000,2048.449951,1944.400024,2040.180054,2040.180054,179346919
2017-05-20,2040.180054,2094.939941,1980.069946,2044.189941,2044.189941,161036810
2017-05-21,2044.189941,2264.760010,1998.609985,2124.409912,2124.409912,373482496
2017-05-22,2124.409912,2286.300049,2110.780029,2272.580078,2272.580078,251969081
2017-05-23,2272.580078,2496.979980,2263.290039,2445.280029,2445.280029,353734030
2017-05-24,2445.280029,2781.760010,2210.479980,2307.219971,2307.219971,622139030
2017-05-25,2306.959961,2616.520020,2051.449951,2244.889893,2244.889893,441342711
2017-05-26,2244.889893,2322.370117,1868.560059,2052.429932,2052.429932,446034004
2017-05-27,2052.429932,2300.520020,2051.070068,2189.020020,2189.020020,266766116
2017-05-28,2189.020020,2337.350098,2117.340088,2278.209961,2278.209961,204101576
2017-05-29,2278.209961,2329.260010,2147.100098,2192.550049,2192.550049,270069146
2017-05-30,2192.550049,2330.620117,2168.370117,2303.340088,2303.340088,261223035
2017-05-31,2303.340088,2460.840088,2303.340088,2412.649902,2412.649902,290070431
2017-06-01,2412.649902,2493.969971,2385.590088,2492.600098,2492.600098,199765372
2017-06-02,2492.600098,2582.770020,2449.949951,2545.429932,2545.429932,177168595
2017-06-03,2545.429932,2559.790039,2478.179932,2524.060059,2524.060059,149060810
2017-06-04,2524.060059,2705.379883,2523.919922,2704.959961,2704.959961,225611887
2017-06-05,2704.959961,2931.239990,2699.679932,2870.500000,2870.500000,538772473
2017-06-06,2870.500000,2880.949951,2626.560059,2691.510010,2691.510010,340329903
2017-06-07,2691.510010,2808.409912,2623.610107,2798.780029,2798.780029,260898606
2017-06-08,2798.780029,2852.070068,2786.070068,2811.429932,2811.429932,189237110
2017-06-09,2811.429932,2914.189941,2807.360107,2900.250000,2900.250000,246869682
2017-06-10,2900.250000,2977.860107,2867.250000,2973.449951,2973.449951,241516660
2017-06-11,2973.449951,2985.060059,2483.629883,2656.770020,2656.770020,585158909
2017-06-12,2656.770020,2784.770020,2647.439941,2712.989990,2712.989990,314476276
2017-06-13,2712.989990,2803.719971,2348.989990,2467.270020,2467.270020,448294279
2017-06-14,2467.270020,2521.600098,2125.560059,2442.459961,2442.459961,606264366
2017-06-15,2442.459961,2536.419922,2335.280029,2508.580078,2508.580078,286630757
2017-06-16,2508.580078,2690.709961,2454.810059,2655.100098,2655.100098,246698591
2017-06-17,2655.100098,2676.040039,2488.590088,2539.560059,2539.560059,235239296
2017-06-18,2539.560059,2617.750000,2518.780029,2616.820068,2616.820068,210372750
2017-06-19,2616.820068,2800.479980,2613.979980,2754.379883,2754.379883,300034010
2017-06-20,2754.379883,2804.409912,2624.350098,2677.620117,2677.620117,313234721
2017-06-21,2677.620117,2757.320068,2623.169922,2722.840088,2722.840088,210318780
2017-06-22,2722.840088,2759.659912,2699.479980,2710.370117,2710.370117,155303414
2017-06-23,2710.370117,2741.560059,2540.350098,2590.050049,2590.050049,228007287
2017-06-24,2590.050049,2660.659912,2472.370117,2541.620117,2541.620117,220679135
2017-06-25,2541.620117,2584.750000,2327.260010,2446.050049,2446.050049,401912134
2017-06-26,2446.050049,2585.060059,2309.629883,2583.750000,2583.750000,381517099
2017-06-27,2583.750000,2616.949951,2490.110107,2577.739990,2577.739990,279792448
2017-06-28,2577.739990,2605.860107,2526.510010,2558.370117,2558.370117,191733499
2017-06-29,2558.370117,2576.280029,2469.540039,2480.610107,2480.610107,183878856
2017-06-30,2480.610107,2529.620117,2387.469971,2424.610107,2424.610107,160661673
2017-07-01,2424.610107,2555.340088,2375.860107,2536.459961,2536.459961,165839565
2017-07-02,2536.459961,2617.479980,2506.300049,2572.469971,2572.469971,212244951
2017-07-03,2572.469971,2658.729980,2569.989990,2617.320068,2617.320068,210433639
2017-07-04,2617.320068,2642.739990,2562.040039,2627.860107,2627.860107,232257106
2017-07-05,2627.860107,2634.840088,2581.800049,2614.239990,2614.239990,156558009
2017-07-06,2614.239990,2617.479980,2484.729980,2513.879883,2513.879883,229168229
2017-07-07,2513.879883,2568.729980,2480.620117,2564.860107,2564.860107,136973389
2017-07-08,2564.860107,2576.729980,2509.649902,2511.429932,2511.429932,99506518
2017-07-09,2511.429932,2530.340088,2271.790039,2344.020020,2344.020020,297270301
2017-07-10,2344.020020,2412.750000,2265.479980,2324.290039,2324.290039,341998621
2017-07-11,2324.290039,2424.820068,2262.080078,2403.090088,2403.090088,257095280
2017-07-12,2403.090088,2436.659912,2334.959961,2362.439941,2362.439941,208630220
2017-07-13,2362.439941,2370.530029,2165.360107,2234.169922,2234.169922,257704533
2017-07-14,2234.169922,2237.129883,1974.030029,1975.079956,1975.079956,320719096
2017-07-15,1975.079956,2044.410034,1808.989990,1914.089966,1914.089966,364287861
2017-07-16,1914.089966,2233.830078,1913.790039,2233.389893,2233.389893,368366495
2017-07-17,2233.389893,2400.739990,2164.590088,2320.229980,2320.229980,465220151
2017-07-18,2320.229980,2412.379883,2243.129883,2282.580078,2282.580078,357639189
2017-07-19,2282.580078,2932.810059,2282.110107,2866.020020,2866.020020,807416890
2017-07-20,2866.020020,2873.959961,2622.540039,2675.080078,2675.080078,529154789
2017-07-21,2675.080078,2876.709961,2658.590088,2836.530029,2836.530029,341992860
2017-07-22,2836.530029,2856.669922,2675.649902,2756.610107,2756.610107,299869260
2017-07-23,2756.610107,2798.889893,2715.689941,2763.419922,2763.419922,229047365
2017-07-24,2763.419922,2779.080078,2472.620117,2582.580078,2582.580078,534765380
2017-07-25,2582.580078,2631.729980,2441.540039,2559.209961,2559.209961,340465234
2017-07-26,2559.209961,2712.919922,2547.739990,2691.879883,2691.879883,269880857
2017-07-27,2691.879883,2843.780029,2683.590088,2806.750000,2806.750000,383479795
2017-07-28,2806.750000,2812.129883,2699.419922,2733.500000,2733.500000,230818894
2017-07-29,2733.500000,2773.060059,2621.679932,2766.489990,2766.489990,222933516
2017-07-30,2766.489990,2916.300049,2723.050049,2883.270020,2883.270020,254836601
2017-07-31,2883.270020,2946.020020,2659.620117,2746.989990,2746.989990,341216428
2017-08-01,2746.989990,2773.800049,2668.870117,2720.530029,2720.530029,222534344
2017-08-02,2720.530029,2822.879883,2717.620117,2809.989990,2809.989990,188517085
2017-08-03,2809.989990,2892.669922,2779.510010,2878.489990,2878.489990,195800289
2017-08-04,2878.489990,3344.010010,2875.909912,3262.800049,3262.800049,503737620
2017-08-05,3262.800049,3295.070068,3166.520020,3232.030029,3232.030029,196484496
2017-08-06,3232.030029,3425.129883,3198.510010,3401.909912,3401.909912,294021645
2017-08-07,3401.909912,3494.870117,3357.149902,3429.379883,3429.379883,366169429
2017-08-08,3429.379883,3437.149902,3251.030029,3348.790039,3348.790039,324058681
2017-08-09,3348.790039,3453.840088,3322.919922,3425.669922,3425.669922,242024460
2017-08-10,3425.669922,3706.479980,3409.790039,3654.370117,3654.370117,345135492
2017-08-11,3654.370117,3967.260010,3611.360107,3871.620117,3871.620117,469532325
2017-08-12,3871.620117,4189.419922,3847.310059,4062.600098,4062.600098,638917500
2017-08-13,4062.600098,4336.709961,3978.949951,4327.939941,4327.939941,540927757
2017-08-14,4327.939941,4436.479980,3837.129883,4161.660156,4161.660156,872840682
2017-08-15,4161.660156,4398.060059,3938.620117,4387.399902,4387.399902,472960334
2017-08-16,4387.399902,4487.500000,4194.100098,4278.919922,4278.919922,554232802
2017-08-17,4278.919922,4362.729980,3978.280029,4105.370117,4105.370117,603898315
2017-08-18,4105.370117,4189.680176,3957.459961,4150.450195,4150.450195,462723151
2017-08-19,4150.450195,4182.290039,4034.399902,4066.600098,4066.600098,288193446
2017-08-20,4066.600098,4097.250000,3966.929932,4005.100098,4005.100098,365174045
2017-08-21,4005.100098,4142.680176,3612.209961,4089.699951,4089.699951,659657838
2017-08-22,4089.699951,4255.620117,4070.489990,4141.089844,4141.089844,402340258
2017-08-23,4141.089844,4364.109863,4111.709961,4318.350098,4318.350098,305373477
2017-08-24,4318.350098,4461.709961,4292.629883,4364.410156,4364.410156,362283252
2017-08-25,4364.410156,4379.279785,4263.279785,4352.299805,4352.299805,199403922
2017-08-26,4352.299805,4408.180176,4321.120117,4345.750000,4345.750000,185180843
2017-08-27,4345.750000,4403.129883,4195.229980,4390.310059,4390.310059,325285703
2017-08-28,4390.310059,4647.830078,4350.220215,4597.310059,4597.310059,455467850
2017-08-29,4597.310059,4644.060059,4491.790039,4583.020020,4583.020020,313466398
2017-08-30,4583.020020,4765.069824,4580.129883,4735.109863,4735.109863,338981145
2017-08-31,4735.109863,4925.229980,4690.169922,4921.850098,4921.850098,491140364
2017-09-01,4921.850098,4976.520020,4448.640137,4573.799805,4573.799805,747713818
2017-09-02,4573.799805,4719.779785,4397.740234,4612.919922,4612.919922,470135795
2017-09-03,4612.919922,4621.009766,4098.580078,4267.450195,4267.450195,737216060
2017-09-04,4267.450195,4496.669922,4004.620117,4409.080078,4409.080078,673846827
2017-09-05,4409.080078,4660.040039,4401.529785,4618.709961,4618.709961,504717245
2017-09-06,4618.709961,4690.549805,4493.200195,4635.600098,4635.600098,324939872
2017-09-07,4635.600098,4699.589844,4130.879883,4326.450195,4326.450195,786819863
2017-09-08,4326.450195,4402.149902,4185.330078,4335.129883,4335.129883,332195251
2017-09-09,4335.129883,4338.080078,4032.149902,4245.890137,4245.890137,451244396
2017-09-10,4245.890137,4364.419922,4134.620117,4217.899902,4217.899902,375254125
2017-09-11,4217.899902,4387.759766,4074.969971,4158.919922,4158.919922,453402207
2017-09-12,4158.919922,4174.580078,3752.010010,3870.290039,3870.290039,728385231
2017-09-13,3870.290039,3930.689941,3218.979980,3243.080078,3243.080078,1118258889
2017-09-14,3243.080078,3824.429932,2979.879883,3713.760010,3713.760010,1519153953
2017-09-15,3713.760010,3893.669922,3551.830078,3698.919922,3698.919922,627559216
2017-09-16,3698.919922,3796.560059,3485.830078,3689.610107,3689.610107,351250484
2017-09-17,3689.610107,4122.750000,3689.000000,4100.279785,4100.279785,586938661
2017-09-18,4100.279785,4120.709961,3852.219971,3907.959961,3907.959961,488897829
2017-09-19,3907.959961,4053.040039,3846.760010,3882.159912,3882.159912,342438072
2017-09-20,3882.159912,3912.790039,3576.540039,3617.270020,3617.270020,543570164
2017-09-21,3617.270020,3753.510010,3505.810059,3600.830078,3600.830078,414612501
2017-09-22,3600.830078,3813.389893,3563.179932,3788.020020,3788.020020,253370774
2017-09-23,3788.020020,3790.889893,3633.879883,3667.520020,3667.520020,183852135
2017-09-24,3667.520020,3971.500000,3665.669922,3932.830078,3932.830078,386674961
2017-09-25,3932.830078,3982.310059,3858.750000,3892.699951,3892.699951,248481868
2017-09-26,3892.699951,4232.350098,3882.080078,4212.200195,4212.200195,480358673
2017-09-27,4212.200195,4274.640137,4112.879883,4195.649902,4195.649902,386909537
2017-09-28,4195.649902,4237.509766,4030.370117,4172.790039,4172.790039,404599756
2017-09-29,4172.790039,4383.270020,4164.250000,4360.620117,4360.620117,290796939
2017-09-30,4360.620117,4412.620117,4258.319824,4403.089844,4403.089844,262485153
2017-10-01,4403.089844,4477.379883,4364.669922,4401.319824,4401.319824,314621927
2017-10-02,4401.319824,4435.990234,4230.729980,4314.180176,4314.180176,353046057
2017-10-03,4314.180176,4355.290039,4183.569824,4218.660156,4218.660156,272424730
2017-10-04,4218.660156,4365.759766,4143.350098,4321.439941,4321.439941,271914958
2017-10-05,4321.439941,4422.149902,4296.930176,4371.939941,4371.939941,269878225
2017-10-06,4371.939941,4472.919922,4319.479980,4435.810059,4435.810059,176332039
2017-10-07,4435.810059,4622.870117,4419.359863,4611.700195,4611.700195,323063950
2017-10-08,4611.700195,4875.379883,4556.149902,4777.490234,4777.490234,518586828
2017-10-09,4777.490234,4930.000000,4722.810059,4763.359863,4763.359863,475717720
2017-10-10,4763.359863,4874.890137,4718.600098,4824.200195,4824.200195,338533507
2017-10-11,4824.200195,5432.629883,4814.979980,5432.620117,5432.620117,848641969
2017-10-12,5432.620117,5852.779785,5391.970215,5637.259766,5637.259766,1211469140
2017-10-13,5637.259766,5839.620117,5568.859863,5824.709961,5824.709961,434406119
2017-10-14,5824.709961,5862.689941,5448.220215,5688.140137,5688.140137,571166215
2017-10-15,5677.350098,5795.330078,5576.100098,5759.330078,5759.330078,349154669
2017-10-16,5759.250000,5773.319824,5521.089844,5598.580078,5598.580078,368658284
2017-10-17,5598.580078,5601.299805,5114.870117,5575.830078,5575.830078,654722509
2017-10-18,5576.709961,5737.410156,5517.620117,5698.649902,5698.649902,469774559
2017-10-19,5698.620117,6075.319824,5611.390137,5993.109863,5993.109863,729487923
2017-10-20,5993.109863,6187.200195,5874.540039,6006.649902,6006.649902,684989667
2017-10-21,6006.649902,6070.560059,5722.979980,5982.859863,5982.859863,618893096
2017-10-22,5982.859863,6048.979980,5644.220215,5903.609863,5903.609863,801148315
2017-10-23,5903.609863,5904.629883,5463.410156,5513.080078,5513.080078,811951129
2017-10-24,5513.080078,5747.959961,5375.640137,5734.000000,5734.000000,585738379
2017-10-25,5734.000000,5970.399902,5689.919922,5887.609863,5887.609863,547664553
2017-10-26,5887.620117,5997.830078,5692.319824,5764.560059,5764.560059,488283724
2017-10-27,5764.560059,5871.040039,5654.799805,5726.609863,5726.609863,305611140
2017-10-28,5726.609863,6295.430176,5679.370117,6147.520020,6147.520020,966990808
2017-10-30,6147.700195,6226.180176,6018.970215,6124.279785,6124.279785,481600502
2017-10-31,6124.279785,6467.200195,6090.830078,6451.240234,6451.240234,637838767
2017-11-01,6449.100098,6738.740234,6355.000000,6737.779785,6737.779785,869798619
2017-11-02,6737.779785,7339.910156,6737.770020,7024.810059,7024.810059,1663170039
2017-11-03,7024.810059,7445.620117,6938.930176,7152.120117,7152.120117,1120978013
2017-11-04,7146.979980,7492.240234,6957.839844,7363.799805,7363.799805,773371754
2017-11-05,7363.799805,7599.439941,7284.330078,7389.549805,7389.549805,789287755
2017-11-06,7389.549805,7429.700195,6934.729980,6959.229980,6959.229980,1148125488
2017-11-07,6959.270020,7222.370117,6957.799805,7102.750000,7102.750000,716798409
2017-11-08,7102.229980,7869.100098,7026.970215,7444.359863,7444.359863,1632547465
2017-11-09,7444.359863,7457.120117,7040.830078,7129.589844,7129.589844,915963933
2017-11-10,7129.589844,7318.970215,6406.049805,6565.799805,6565.799805,1513421266
2017-11-11,6565.799805,6821.500000,6197.870117,6339.859863,6339.859863,878096915
2017-11-12,6339.870117,6490.529785,5493.640137,5878.129883,5878.129883,1629165385
2017-11-13,5878.089844,6760.149902,5828.339844,6522.450195,6522.450195,1135256036
2017-11-14,6522.450195,6728.589844,6419.180176,6597.060059,6597.060059,634604991
2017-11-15,6597.060059,7330.060059,6596.939941,7283.220215,7283.220215,922959468
2017-11-16,7283.020020,7964.640137,7119.169922,7853.680176,7853.680176,1010130763
2017-11-17,7853.680176,8000.189941,7534.700195,7699.950195,7699.950195,917599923
2017-11-18,7699.950195,7857.520020,7458.899902,7780.910156,7780.910156,571121111
2017-11-19,7781.020020,8100.870117,7675.410156,8042.640137,8042.640137,541391321
2017-11-20,8042.640137,8294.120117,7947.279785,8244.690430,8244.690430,617354329
2017-11-21,8245.870117,8368.360352,7819.060059,8099.970215,8099.970215,938345413
2017-11-22,8099.919922,8304.370117,8091.629883,8234.549805,8234.549805,539697375
2017-11-23,8234.500000,8266.549805,8012.350098,8013.410156,8013.410156,555465146
2017-11-24,8013.379883,8332.940430,7900.169922,8200.799805,8200.799805,595710405
2017-11-25,8203.450195,8761.980469,8153.700195,8754.690430,8754.690430,718483679
2017-11-26,8754.620117,9474.620117,8746.559570,9318.419922,9318.419922,782499976
2017-11-27,9318.419922,9733.610352,9316.839844,9733.200195,9733.200195,1025175619
2017-11-28,9732.629883,9969.580078,9638.200195,9906.040039,9906.040039,865328615
2017-11-29,9906.040039,11417.839844,8938.700195,9837.860352,9837.860352,2418792360
2017-11-30,9848.049805,10689.059570,9023.769531,9946.759766,9946.759766,1836210107
2017-12-01,9947.080078,10942.799805,9420.929688,10861.469727,10861.469727,1353669597
2017-12-02,10861.469727,11175.230469,10715.549805,10912.730469,10912.730469,950474241
2017-12-03,10912.719727,11851.089844,10578.429688,11246.209961,11246.209961,1380012064
2017-12-04,11244.200195,11624.629883,10917.809570,11623.910156,11623.910156,1057859226
2017-12-05,11624.370117,11901.870117,11486.129883,11667.129883,11667.129883,1048839303
2017-12-06,11667.129883,13843.200195,11661.759766,13749.570313,13749.570313,2437037791
2017-12-07,13750.089844,16879.259766,13401.610352,16850.310547,16850.310547,4510225316
2017-12-08,16867.980469,17294.849609,13906.099609,16047.610352,16047.610352,4546014731
2017-12-09,16048.179688,16313.179688,13151.469727,14843.419922,14843.419922,2699876215
2017-12-10,14839.980469,15783.200195,13031.000000,15059.599609,15059.599609,2904037859
2017-12-11,15060.450195,17399.179688,15024.559570,16732.470703,16732.470703,2634267594
2017-12-12,16733.289063,17560.650391,16254.530273,17083.900391,17083.900391,2246138895
2017-12-13,17083.900391,17267.960938,15669.860352,16286.820313,16286.820313,2576055941
2017-12-14,16286.820313,16941.080078,16023.639648,16467.910156,16467.910156,1773813863
2017-12-15,16467.910156,17987.029297,16442.199219,17604.849609,17604.849609,2682351213
2017-12-16,17594.080078,19587.699219,17318.539063,19345.490234,19345.490234,2078806368
2017-12-17,19346.599609,19870.619141,18750.910156,19065.710938,19065.710938,2264650369
2017-12-18,19065.710938,19221.099609,18114.419922,18972.320313,18972.320313,2597510049
2017-12-19,18971.189453,19021.970703,16812.800781,17523.699219,17523.699219,3136709262
2017-12-20,17521.730469,17813.599609,15642.690430,16461.970703,16461.970703,3791752510
2017-12-21,16461.089844,17301.830078,14952.980469,15632.120117,15632.120117,2619295475
2017-12-22,15632.120117,15823.719727,10875.709961,13664.969727,13664.969727,6245731508
2017-12-23,13664.969727,15493.230469,13356.070313,14396.459961,14396.459961,2491903154
2017-12-24,14396.629883,14413.719727,12166.450195,13789.950195,13789.950195,2428437693
2017-12-25,13789.950195,14467.429688,13010.709961,13833.490234,13833.490234,1487888106
2017-12-26,13830.190430,16094.669922,13748.490234,15756.559570,15756.559570,2198577125
2017-12-27,15757.019531,16514.589844,14534.660156,15416.639648,15416.639648,2162831128
2017-12-28,15416.339844,15505.509766,13466.070313,14398.700195,14398.700195,2425912717
2017-12-29,14398.450195,15109.809570,13951.080078,14392.570313,14392.570313,1733583750
2017-12-30,14392.139648,14461.459961,11962.089844,12531.519531,12531.519531,2387311023
2017-12-31,12532.379883,14241.820313,12359.429688,13850.400391,13850.400391,1492142483
2018-01-01,13850.490234,13921.530273,12877.669922,13444.879883,13444.879883,1057521524
2018-01-02,13444.879883,15306.129883,12934.160156,14754.129883,14754.129883,1956783037
2018-01-03,14754.089844,15435.009766,14579.709961,15156.620117,15156.620117,1604206990
2018-01-04,15156.490234,15408.660156,14244.669922,15180.080078,15180.080078,1656714736
2018-01-05,15180.080078,17126.949219,14832.360352,16954.779297,16954.779297,2283988962
2018-01-06,16954.759766,17252.849609,16286.570313,17172.300781,17172.300781,1412703790
2018-01-07,17174.500000,17184.810547,15791.129883,16228.160156,16228.160156,1309532650
2018-01-08,16228.259766,16302.919922,13902.309570,14976.169922,14976.169922,2166366561
2018-01-09,14976.169922,15390.280273,14221.549805,14468.500000,14468.500000,1486802326
2018-01-10,14468.089844,14919.490234,13450.540039,14919.490234,14919.490234,2025083791
2018-01-11,14920.360352,14979.959961,12825.950195,13308.059570,13308.059570,2373494121
2018-01-12,13308.059570,14129.080078,12851.910156,13841.190430,13841.190430,1402292716
2018-01-13,13841.190430,14595.040039,13830.280273,14243.120117,14243.120117,1021352776
2018-01-14,14244.120117,14415.669922,13031.910156,13638.629883,13638.629883,1112590573
2018-01-15,13638.629883,14355.820313,13416.709961,13631.980469,13631.980469,1170462750
2018-01-16,13634.599609,13648.839844,10032.690430,11282.490234,11282.490234,3842651741
2018-01-17,11282.490234,11736.299805,9205.379883,11162.700195,11162.700195,3666978316
2018-01-18,11162.700195,12018.429688,10642.330078,11175.519531,11175.519531,2357251805
2018-01-19,11175.519531,11780.490234,10867.179688,11521.759766,11521.759766,1264875700
2018-01-20,11521.820313,13031.040039,11502.110352,12783.940430,12783.940430,1492721765
2018-01-21,12783.540039,12787.349609,11101.730469,11549.929688,11549.929688,1552755289
2018-01-22,11549.980469,11913.740234,10067.759766,10814.519531,10814.519531,1811992345
2018-01-23,10814.519531,11388.519531,9980.500000,10858.230469,10858.230469,1710180828
2018-01-24,10853.780273,11531.599609,10506.549805,11429.019531,11429.019531,1286435482
2018-01-25,11428.110352,11741.919922,10930.339844,11175.870117,11175.870117,1061064251
2018-01-26,11175.870117,11656.540039,10346.860352,11104.200195,11104.200195,1560135332
2018-01-27,11104.339844,11638.690430,10879.200195,11459.709961,11459.709961,1031091633
2018-01-28,11460.389648,12064.190430,11407.940430,11767.740234,11767.740234,1038153169
2018-01-29,11767.740234,11860.290039,11089.519531,11233.950195,11233.950195,920836244
2018-01-30,11234.320313,11263.700195,9871.209961,10107.259766,10107.259766,1720894077
2018-01-31,10107.400391,10377.959961,9698.129883,10226.860352,10226.860352,1230902973
2018-02-01,10226.860352,10280.839844,8726.950195,9114.719727,9114.719727,1964308989
2018-02-02,9114.730469,9147.929688,7786.200195,8870.820313,8870.820313,2768759876
2018-02-03,8872.870117,9504.370117,8194.679688,9251.269531,9251.269531,1253484523
2018-02-04,9251.269531,9400.990234,7889.830078,8218.049805,8218.049805,1413207410
2018-02-05,8218.049805,8391.290039,6627.310059,6937.080078,6937.080078,2534149181
2018-02-06,6936.430176,7932.379883,5968.359863,7701.250000,7701.250000,3397596513
2018-02-07,7701.250000,8572.679688,7208.859863,7592.720215,7592.720215,2159765331
2018-02-08,7593.779785,8643.940430,7590.479980,8260.690430,8260.690430,1594673973
2018-02-09,8259.259766,8743.200195,7775.359863,8696.830078,8696.830078,1348072086
2018-02-10,8696.830078,9081.490234,8176.250000,8569.290039,8569.290039,1348923336
2018-02-11,8569.320313,8573.349609,7862.310059,8084.609863,8084.609863,1013771945
2018-02-12,8084.609863,8997.339844,8084.410156,8911.269531,8911.269531,1085921871
2018-02-13,8911.169922,8955.150391,8379.349609,8544.690430,8544.690430,853320352
2018-02-14,8544.690430,9508.219727,8542.980469,9485.639648,9485.639648,1220863360
2018-02-15,9485.639648,10223.580078,9363.379883,10033.750000,10033.750000,1666668487
2018-02-16,10033.750000,10303.139648,9720.379883,10188.730469,10188.730469,1061827697
2018-02-17,10188.730469,11119.450195,10074.070313,11097.209961,11097.209961,1327921168
2018-02-18,11097.209961,11288.339844,10161.009766,10417.230469,10417.230469,1659704217
2018-02-19,10418.120117,11265.959961,10336.320313,11182.280273,11182.280273,1186535653
2018-02-20,11182.280273,11802.230469,11130.950195,11256.429688,11256.429688,1640343867
2018-02-21,11256.780273,11295.580078,10256.209961,10481.660156,10481.660156,1982721124
2018-02-22,10481.660156,10941.570313,9757.190430,9847.959961,9847.959961,1795951829
2018-02-23,9847.959961,10420.669922,9604.000000,10175.509766,10175.509766,1399448203
2018-02-24,10175.509766,10528.000000,9396.540039,9705.730469,9705.730469,1244484468
2018-02-25,9705.730469,9873.790039,9329.440430,9610.110352,9610.110352,793093192
2018-02-26,9610.110352,10457.509766,9411.820313,10326.500000,10326.500000,1181729273
2018-02-27,10326.500000,10879.379883,10154.240234,10594.759766,10594.759766,1060840699
2018-02-28,10594.759766,11067.759766,10303.139648,10334.440430,10334.440430,1126074675
2018-03-01,10334.440430,11090.299805,10247.559570,10929.370117,10929.370117,952472120
2018-03-02,10929.370117,11191.940430,10801.450195,11043.120117,11043.120117,852908489
2018-03-03,11043.120117,11530.660156,11043.120117,11465.360352,11465.360352,812200126
2018-03-04,11465.360352,11539.790039,11084.009766,11504.419922,11504.419922,690727335
2018-03-05,11503.940430,11694.150391,11431.549805,11440.730469,11440.730469,791471905
2018-03-06,11440.330078,11441.650391,10589.280273,10735.450195,10735.450195,1210081181
2018-03-07,10735.450195,10913.700195,9470.730469,9928.559570,9928.559570,1858869115
2018-03-08,9928.559570,10119.209961,9086.849609,9316.719727,9316.719727,1492236089
2018-03-09,9316.769531,9433.379883,8393.450195,9252.759766,9252.759766,2081621422
2018-03-10,9252.759766,9518.620117,8727.429688,8797.269531,8797.269531,1084925795
2018-03-11,8797.269531,9735.639648,8484.320313,9544.839844,9544.839844,1374814644


==> BTC-USDshort.csv <==
Date,Open,High,Low,Close,Adj Close,Volume
2015-08-06,278.000000,279.600006,274.279999,277.890015,277.890015,11919665
2015-08-07,277.890015,278.920013,257.420013,258.600006,258.600006,22308123
2015-08-08,258.600006,266.750000,258.559998,263.869995,263.869995,15154749
2015-08-09,263.869995,266.630005,260.519989,263.299988,263.299988,12873441
2015-08-10,263.299988,269.899994,261.440002,269.029999,269.029999,13681939
2015-08-11,269.029999,271.500000,263.660004,267.660004,267.660004,15232934
2015-08-12,267.660004,268.390015,261.279999,263.440002,263.440002,14962211
2015-08-13,263.440002,267.220001,260.209991,265.029999,265.029999,13899139
2015-08-14,265.029999,266.549988,259.380005,260.519989,260.519989,10303301
2015-08-15,260.519989,261.920013,254.570007,257.119995,257.119995,17880398
2015-08-16,257.119995,259.929993,252.869995,257.130005,257.130005,12378054

==> BTCETH-USD.csv <==
Date,CloseBTC,CloseETH,index,CloseBTCNorm,CloseETHNorm
2015-08-06,277.890015,3,1,0.02,0.006
2015-08-07,258.600006,1.2,2,0.02,0.003
2015-08-08,263.869995,1.2,3,0.02,0.003
2015-08-09,263.299988,1.2,4,0.02,0.003
2015-08-10,269.029999,0.99,5,0.02,0.002
2015-08-11,267.660004,1.29,6,0.02,0.003
2015-08-12,263.440002,1.88,7,0.02,0.004
2015-08-13,265.029999,1.79,8,0.02,0.004
2015-08-14,260.519989,1.79,9,0.02,0.004
2015-08-15,257.119995,1.37,10,0.02,0.003
2015-08-16,257.130005,1.3,11,0.02,0.003
2015-08-17,246.720001,1.36,12,0.01,0.003
2015-08-18,226,1.24,13,0.01,0.003
2015-08-19,234.660004,1.52,14,0.01,0.003
2015-08-20,232.399994,1.44,15,0.01,0.003
2015-08-21,229.539993,1.4,16,0.01,0.003
2015-08-22,226.75,1.35,17,0.01,0.003
2015-08-23,211.429993,1.24,18,0.01,0.003
2015-08-24,220.509995,1.27,19,0.01,0.003
2015-08-25,224.970001,1.18,20,0.01,0.002
2015-08-26,222.729996,1.14,21,0.01,0.002
2015-08-27,231.639999,1.3,22,0.01,0.003
2015-08-28,228.5,1.18,23,0.01,0.002
2015-08-29,228.399994,1.32,24,0.01,0.003
2015-08-30,229.470001,1.31,25,0.01,0.003
2015-08-31,227.179993,1.36,26,0.01,0.003
2015-09-01,228.630005,1.14,27,0.01,0.002
2015-09-02,226.199997,1.23,28,0.01,0.003
2015-09-03,230.25,1.35,29,0.01,0.003
2015-09-04,233.669998,1.37,30,0.01,0.003
2015-09-05,239.860001,1.34,31,0.01,0.003
2015-09-06,239.580002,1.28,32,0.01,0.003
2015-09-07,243.240005,1.26,33,0.01,0.003
2015-09-08,237.410004,1.21,34,0.01,0.003
2015-09-09,238.080002,1.19,35,0.01,0.003
2015-09-10,239.899994,0.9242,36,0.01,0.002
2015-09-11,235.600006,1.15,37,0.01,0.002
2015-09-12,230.190002,0.8856,38,0.01,0.002
2015-09-13,229.910004,0.955,39,0.01,0.002
2015-09-14,229.529999,0.95,40,0.01,0.002
2015-09-15,228.600006,0.9363,41,0.01,0.002
2015-09-16,232.720001,0.875,42,0.01,0.002
2015-09-17,232.210007,0.8523,43,0.01,0.002
2015-09-18,231.110001,0.89,44,0.01,0.002
2015-09-19,231.089996,0.8871,45,0.01,0.002
2015-09-20,226.330002,0.9412,46,0.01,0.002
2015-09-21,230.009995,0.8059,47,0.01,0.002
2015-09-22,229.889999,0.91,48,0.01,0.002
2015-09-23,233.759995,0.8,49,0.01,0.002
2015-09-24,235.029999,0.6823,50,0.01,0.001
2015-09-25,234.300003,0.7703,51,0.01,0.002
2015-09-26,232.5,0.7008,52,0.01,0.001
2015-09-27,238.869995,0.6,53,0.01,0.001
2015-09-28,236.710007,0.6816,54,0.01,0.001
2015-09-29,235.929993,0.7137,55,0.01,0.002
2015-09-30,237.050003,0.6548,56,0.01,0.001
2015-10-01,236.710007,0.6647,57,0.01,0.001
2015-10-02,238.580002,0.6796,58,0.01,0.001
2015-10-17,261.670013,0.505,59,0.02,0.001
2015-10-18,263.820007,0.5,60,0.02,0.001
2015-10-19,269.75,0.44,61,0.02,0.001
2015-10-20,267.109985,0.42,62,0.02,0.001
2015-10-21,274.420013,0.609,63,0.02,0.001
2015-10-22,276.920013,0.5649,64,0.02,0.001
2015-10-23,282.559998,0.5561,65,0.02,0.001
2015-10-24,287.859985,0.62,66,0.02,0.001
2015-10-26,285.149994,0.706,67,0.02,0.001
2015-12-15,462.649994,1,68,0.03,0.002
2015-12-16,453.980011,0.803,69,0.03,0.002
2015-12-17,455.529999,0.94,70,0.03,0.002
2015-12-18,463.179993,0.9,71,0.03,0.002
2015-12-19,461.200012,0.8935,72,0.03,0.002
2015-12-20,441.779999,1.07,73,0.03,0.002
2015-12-21,437.589996,0.91,74,0.03,0.002
2015-12-22,437.029999,0.88,75,0.03,0.002
2015-12-23,442.429993,0.8709,76,0.03,0.002
2015-12-24,452.980011,0.87,77,0.03,0.002
2015-12-25,454.049988,0.88,78,0.03,0.002
2015-12-26,415.369995,0.853,79,0.02,0.002
2015-12-27,422.390015,0.918,80,0.03,0.002
2015-12-28,421.76001,0.8749,81,0.03,0.002
2015-12-29,431.920013,0.86,82,0.03,0.002
2015-12-30,427.149994,0.8925,83,0.03,0.002
2015-12-31,429.950012,0.9488,84,0.03,0.002
2016-01-01,433.98999,0.92,85,0.03,0.002
2016-01-02,433.720001,0.9547,86,0.03,0.002
2016-01-03,430.700012,0.96,87,0.03,0.002
2016-01-04,433.320007,0.95,88,0.03,0.002
2016-01-05,431.200012,0.9426,89,0.03,0.002
2016-01-06,430.820007,0.95,90,0.03,0.002
2016-01-07,457.049988,0.94,91,0.03,0.002
2016-01-08,452.869995,0.985,92,0.03,0.002
2016-01-09,448.309998,0.985,93,0.03,0.002
2016-01-10,446.190002,1,94,0.03,0.002
2016-01-11,447.720001,1.08,95,0.03,0.002
2016-01-12,445.040009,1.22,96,0.03,0.003
2016-01-13,432.179993,1.14,97,0.03,0.002
2016-01-14,429.130005,1.16,98,0.03,0.002
2016-01-15,372.26001,1.2,99,0.02,0.003
2016-01-16,385.040009,1.22,100,0.02,0.003
2016-01-17,382.470001,1.31,101,0.02,0.003
2016-01-18,384.399994,1.47,102,0.02,0.003
2016-01-19,379.459991,1.22,103,0.02,0.003
2016-01-20,414.579987,1.54,104,0.02,0.003
2016-01-21,410.23999,1.54,105,0.02,0.003
2016-01-22,382.649994,1.52,106,0.02,0.003
2016-01-23,388.609985,2.03,107,0.02,0.004
2016-01-24,402.130005,2.1,108,0.02,0.004
2016-01-25,392.76001,2.5,109,0.02,0.005
2016-01-26,389.779999,2.3,110,0.02,0.005
2016-01-27,395.019989,2.42,111,0.02,0.005
2016-01-28,379.690002,2.55,112,0.02,0.005
2016-01-29,380.290009,2.41,113,0.02,0.005
2016-01-30,377.76001,2.44,114,0.02,0.005
2016-01-31,369.839996,2.2,115,0.02,0.005
2016-02-01,372.179993,2.17,116,0.02,0.005
2016-02-02,373.920013,2.45,117,0.02,0.005
2016-02-03,368.019989,2.53,118,0.02,0.005
2016-02-04,390.649994,2.57,119,0.02,0.005
2016-02-05,386.459991,2.56,120,0.02,0.005
2016-02-06,376.679993,2.53,121,0.02,0.005
2016-02-07,377.940002,3,122,0.02,0.006
2016-02-08,372.630005,3.16,123,0.02,0.007
2016-02-09,375.320007,3.76,124,0.02,0.008
2016-02-10,381.880005,4.35,125,0.02,0.009
2016-02-11,379.450012,6.38,126,0.02,0.013
2016-02-12,384.040009,5.27,127,0.02,0.011
2016-02-13,390.100006,5.22,128,0.02,0.011
2016-02-14,405.5,5.2,129,0.02,0.011
2016-02-15,401.070007,5.22,130,0.02,0.011
2016-02-16,406.420013,4.25,131,0.02,0.009
2016-02-17,417.140015,3.86,132,0.02,0.008
2016-02-18,421.399994,4.36,133,0.03,0.009
2016-02-19,419.980011,4.45,134,0.02,0.009
2016-02-20,440.059998,4.37,135,0.03,0.009
2016-02-21,437.869995,4.63,136,0.03,0.010
2016-02-22,437.790009,5.6,137,0.03,0.012
2016-02-23,419.899994,5.7,138,0.02,0.012
2016-02-24,422.720001,6.23,139,0.03,0.013
2016-02-25,423.480011,5.93,140,0.03,0.012
2016-02-26,427.320007,6.03,141,0.03,0.013
2016-02-27,431.299988,6.31,142,0.03,0.013
2016-02-28,432.470001,6.5,143,0.03,0.014
2016-02-29,436.209991,6.35,144,0.03,0.013
2016-03-01,434.040009,7.59,145,0.03,0.016
2016-03-02,425.359985,8.7,146,0.03,0.018
2016-03-03,419.559998,9.35,147,0.02,0.020
2016-03-04,409.480011,9.96,148,0.02,0.021
2016-03-05,399,11,149,0.02,0.023
2016-03-06,405.959991,10.98,150,0.02,0.023
2016-03-07,414.869995,9.5,151,0.02,0.020
2016-03-08,411.899994,9.88,152,0.02,0.021
2016-03-09,412.76001,11.55,153,0.02,0.024
2016-03-10,415.829987,11.11,154,0.02,0.023
2016-03-11,419.109985,11.25,155,0.02,0.024
2016-03-12,410.359985,13.25,156,0.02,0.028
2016-03-13,412.410004,15,157,0.02,0.032
2016-03-14,414.309998,12.5,158,0.02,0.026
2016-03-15,415.130005,13.09,159,0.02,0.028
2016-03-16,415.910004,12.92,160,0.02,0.027
2016-03-17,418.160004,11.14,161,0.02,0.023
2016-03-18,408.160004,10.75,162,0.02,0.023
2016-03-19,408.690002,10.55,163,0.02,0.022
2016-03-20,411.529999,10.06,164,0.02,0.021
2016-03-21,411.109985,11.97,165,0.02,0.025
2016-03-22,416.209991,10.96,166,0.02,0.023
2016-03-23,416.980011,12.29,167,0.02,0.026
2016-03-24,414.73999,11.13,168,0.02,0.023
2016-03-25,415.709991,10.69,169,0.02,0.022
2016-03-26,416.51001,11,170,0.02,0.023
2016-03-27,424.570007,10.5,171,0.03,0.022
2016-03-27,422.209991,11.58,172,0.03,0.024
2016-03-28,415,11.73,173,0.02,0.025
2016-03-29,412.440002,11.88,174,0.02,0.025
2016-03-30,415.660004,11.41,175,0.02,0.024
2016-03-31,415.640015,11.63,176,0.02,0.024
2016-04-01,418.51001,11.61,177,0.02,0.024
2016-04-02,419.059998,11.58,178,0.02,0.024
2016-04-03,419.329987,11.1,179,0.02,0.023
2016-04-04,422.070007,10.39,180,0.03,0.022
2016-04-05,421.26001,10.79,181,0.03,0.023
2016-04-06,420.140015,10.08,182,0.02,0.021
2016-04-07,417.690002,9.74,183,0.02,0.020
2016-04-08,418.049988,9.16,184,0.02,0.019
2016-04-09,420.25,8.8,185,0.02,0.019
2016-04-10,421.429993,8.72,186,0.03,0.018
2016-04-11,424.73999,7.53,187,0.03,0.016
2016-04-12,423.470001,8.02,188,0.03,0.017
2016-04-13,424.019989,8.48,189,0.03,0.018
2016-04-14,428.670013,8.22,190,0.03,0.017
2016-04-15,430.049988,8.48,191,0.03,0.018
2016-04-16,426.26001,9.45,192,0.03,0.020
2016-04-17,427.690002,8.92,193,0.03,0.019
2016-04-18,434.920013,8.77,194,0.03,0.018
2016-04-19,441.160004,8.54,195,0.03,0.018
2016-04-20,449.339996,8.15,196,0.03,0.017
2016-04-21,445.279999,7.83,197,0.03,0.016
2016-04-22,450.079987,8.31,198,0.03,0.017
2016-04-23,457.559998,8,199,0.03,0.017
2016-04-24,461.730011,7.43,200,0.03,0.016
2016-04-25,466,7.5,201,0.03,0.016
2016-04-26,447.01001,7.77,202,0.03,0.016
2016-04-27,448.480011,7.3,203,0.03,0.015
2016-04-28,454.980011,7.51,204,0.03,0.016
2016-04-29,448.529999,8.83,205,0.03,0.019
2016-04-30,452.23999,8.76,206,0.03,0.018
2016-05-01,444.179993,10.03,207,0.03,0.021
2016-05-02,450.269989,9.37,208,0.03,0.020
2016-05-03,445.799988,9.43,209,0.03,0.020
2016-05-04,448.079987,9.79,210,0.03,0.021
2016-05-05,459.559998,9.27,211,0.03,0.020
2016-05-06,458.459991,9.3,212,0.03,0.020
2016-05-07,457.869995,9.44,213,0.03,0.020
2016-05-08,460.440002,9.32,214,0.03,0.020
2016-05-09,449.359985,9.39,215,0.03,0.020
2016-05-10,452.5,9.97,216,0.03,0.021
2016-05-11,454.429993,10.1,217,0.03,0.021
2016-05-12,455.410004,10.48,218,0.03,0.022
2016-05-13,456.440002,10.14,219,0.03,0.021
2016-05-14,458.109985,9.94,220,0.03,0.021
2016-05-15,454.869995,11.04,221,0.03,0.023
2016-05-16,453.25,12.26,222,0.03,0.026
2016-05-17,454.220001,13.29,223,0.03,0.028
2016-05-18,442.660004,14.49,224,0.03,0.030
2016-05-19,442.109985,13.73,225,0.03,0.029
2016-05-20,443.640015,13.95,226,0.03,0.029
2016-05-21,439.619995,14.21,227,0.03,0.030
2016-05-22,443.690002,13.45,228,0.03,0.028
2016-05-23,446.109985,12.62,229,0.03,0.027
2016-05-24,449.779999,12.53,230,0.03,0.026
2016-05-25,453.299988,12.37,231,0.03,0.026
2016-05-26,474.049988,11.11,232,0.03,0.023
2016-05-27,524.219971,11.56,233,0.03,0.024
2016-05-28,516.049988,12.28,234,0.03,0.026
2016-05-29,532.26001,12.48,235,0.03,0.026
2016-05-30,528.919983,13.85,236,0.03,0.029
2016-05-31,537.400024,13.83,237,0.03,0.029
2016-06-01,537.099976,13.78,238,0.03,0.029
2016-06-02,567.030029,13.78,239,0.03,0.029
2016-06-03,571.950012,13.66,240,0.03,0.029
2016-06-04,574.909973,13.85,241,0.03,0.029
2016-06-05,583.580017,13.96,242,0.03,0.029
2016-06-06,575.580017,14.41,243,0.03,0.030
2016-06-07,580.51001,14.44,244,0.03,0.030
2016-06-08,574.690002,14.49,245,0.03,0.030
2016-06-09,577.890015,13.97,246,0.03,0.029
2016-06-10,591.599976,14.01,247,0.04,0.029
2016-06-11,666.549988,15.57,248,0.04,0.033
2016-06-12,700.070007,17.549999,249,0.04,0.037
2016-06-13,685.140015,18.700001,250,0.04,0.039
2016-06-14,690.77002,18.299999,251,0.04,0.039
2016-06-15,761.210022,20.610001,252,0.05,0.043
2016-06-16,743.900024,15.49,253,0.04,0.033
2016-06-17,753.77002,11.36,254,0.04,0.024
2016-06-18,761.039978,12.33,255,0.05,0.026
2016-06-19,733.969971,11.7,256,0.04,0.025
2016-06-20,667.380005,12.71,257,0.04,0.027
2016-06-21,590.559998,13.21,258,0.04,0.028
2016-06-22,620.840027,13.58,259,0.04,0.029
2016-06-23,656.890015,14.25,260,0.04,0.030
2016-06-24,663.52002,14.28,261,0.04,0.030
2016-06-25,625.409973,13.82,262,0.04,0.029
2016-06-26,644.659973,14.04,263,0.04,0.030
2016-06-27,644.890015,12.15,264,0.04,0.026
2016-06-28,636.539978,12.76,265,0.04,0.027
2016-06-29,670.02002,12.4,266,0.04,0.026
2016-06-30,674.570007,12.23,267,0.04,0.026
2016-07-01,698.059998,12.04,268,0.04,0.025
2016-07-02,661.640015,11.85,269,0.04,0.025
2016-07-03,675.159973,11.34,270,0.04,0.024
2016-07-04,663.669983,10.45,271,0.04,0.022
2016-07-05,672.700012,10.51,272,0.04,0.022
2016-07-06,635.25,10.07,273,0.04,0.021
2016-07-07,662.780029,11.3,274,0.04,0.024
2016-07-08,651.830017,10.92,275,0.04,0.023
2016-07-09,647.109985,10.97,276,0.04,0.023
2016-07-10,646.710022,10.58,277,0.04,0.022
2016-07-11,670.559998,10.54,278,0.04,0.022
2016-07-12,661.150024,10.44,279,0.04,0.022
2016-07-13,657.25,11.55,280,0.04,0.024
2016-07-14,664.200012,11.88,281,0.04,0.025
2016-07-15,660.690002,11.59,282,0.04,0.024
2016-07-16,676.330017,11.19,283,0.04,0.024
2016-07-17,670.380005,11.03,284,0.04,0.023
2016-07-18,671.099976,11.63,285,0.04,0.024
2016-07-19,664.400024,12.54,286,0.04,0.026
2016-07-20,664.619995,12.66,287,0.04,0.027
2016-07-21,651.109985,14.82,288,0.04,0.031
2016-07-22,655.159973,14.4,289,0.04,0.030
2016-07-23,659.289978,12.63,290,0.04,0.027
2016-07-24,654,13.84,291,0.04,0.029
2016-07-25,654.380005,12.08,292,0.04,0.025
2016-07-26,654.539978,13.05,293,0.04,0.027
2016-07-27,654.130005,12.87,294,0.04,0.027
2016-07-28,655.429993,12.87,295,0.04,0.027
2016-07-29,654.73999,12.57,296,0.04,0.026
2016-07-30,621.869995,11.86,297,0.04,0.025
2016-07-31,607,11.04,298,0.04,0.023
2016-08-01,513.429993,8.3,299,0.03,0.017
2016-08-02,566.440002,10.42,300,0.03,0.022
2016-08-03,576.219971,11.21,301,0.03,0.024
2016-08-04,574.659973,11.05,302,0.03,0.023
2016-08-05,586.450012,10.95,303,0.03,0.023
2016-08-06,590.849976,10.98,304,0.04,0.023
2016-08-07,589.23999,11.29,305,0.03,0.024
2016-08-08,585.25,12.22,306,0.03,0.026
2016-08-09,590.940002,12.22,307,0.04,0.026
2016-08-10,587.840027,11.68,308,0.03,0.025
2016-08-11,587.140015,11.78,309,0.03,0.025
2016-08-12,584.590027,11.56,310,0.03,0.024
2016-08-13,569.059998,11.21,311,0.03,0.024
2016-08-14,566.950012,11.21,312,0.03,0.024
2016-08-15,580.190002,11.17,313,0.03,0.024
2016-08-16,572.340027,10.77,314,0.03,0.023
2016-08-17,573.390015,10.77,315,0.03,0.023
2016-08-18,574.559998,10.71,316,0.03,0.023
2016-08-19,582.609985,11.28,317,0.03,0.024
2016-08-20,580.659973,11.14,318,0.03,0.023
2016-08-21,587.469971,11.07,319,0.03,0.023
2016-08-22,583.559998,11.01,320,0.03,0.023
2016-08-23,579.659973,11.01,321,0.03,0.023
2016-08-24,577.960022,11.35,322,0.03,0.024
2016-08-25,579.369995,11.26,323,0.03,0.024
2016-08-26,570.349976,11.19,324,0.03,0.024
2016-08-27,574.97998,10.99,325,0.03,0.023
2016-08-28,574.22998,10.95,326,0.03,0.023
2016-08-29,577.320007,11.21,327,0.03,0.024
2016-08-30,573.880005,11.55,328,0.03,0.024
2016-08-31,571.98999,12.21,329,0.03,0.026
2016-09-01,575.289978,12.08,330,0.03,0.025
2016-09-02,598.840027,11.85,331,0.04,0.025
2016-09-03,609.549988,11.71,332,0.04,0.025
2016-09-04,605.76001,11.75,333,0.04,0.025
2016-09-05,610.440002,11.7,334,0.04,0.025
2016-09-06,613.210022,11.59,335,0.04,0.024
2016-09-07,625.570007,11.39,336,0.04,0.024
2016-09-08,623.159973,11.72,337,0.04,0.025
2016-09-09,624.52002,12.05,338,0.04,0.025
2016-09-10,605.609985,11.64,339,0.04,0.024
2016-09-11,607.97998,11.89,340,0.04,0.025
2016-09-12,608.609985,11.92,341,0.04,0.025
2016-09-13,609.539978,11.97,342,0.04,0.025
2016-09-14,608.109985,11.96,343,0.04,0.025
2016-09-15,607.780029,12.61,344,0.04,0.027
2016-09-16,607.080017,12.83,345,0.04,0.027
2016-09-17,610.700012,12.39,346,0.04,0.026
2016-09-18,609.849976,12.93,347,0.04,0.027
2016-09-19,609.23999,14.72,348,0.04,0.031
2016-09-20,597.159973,13.72,349,0.04,0.029
2016-09-21,595.630005,13.11,350,0.04,0.028
2016-09-22,602.919983,13.36,351,0.04,0.028
2016-09-23,602.590027,12.91,352,0.04,0.027
2016-09-24,601.48999,13.05,353,0.04,0.027
2016-09-25,606.539978,12.89,354,0.04,0.027
2016-09-26,605.469971,13.09,355,0.04,0.028
2016-09-27,604.669983,13.3,356,0.04,0.028
2016-09-28,604.700012,13.17,357,0.04,0.028
2016-09-29,608.140015,13.24,358,0.04,0.028
2016-09-30,613.409973,13.21,359,0.04,0.028
2016-10-01,610.690002,13.23,360,0.04,0.028
2016-10-02,611.599976,13.45,361,0.04,0.028
2016-10-03,608.960022,13.32,362,0.04,0.028
2016-10-04,611.820007,13.09,363,0.04,0.028
2016-10-05,610.969971,12.87,364,0.04,0.027
2016-10-06,616.030029,12.68,365,0.04,0.027
2016-10-07,617.650024,12.24,366,0.04,0.026
2016-10-08,615.77002,12.06,367,0.04,0.025
2016-10-09,617.289978,11.74,368,0.04,0.025
2016-10-10,640.450012,11.75,369,0.04,0.025
2016-10-11,635.98999,11.77,370,0.04,0.025
2016-10-12,635.599976,12.02,371,0.04,0.025
2016-10-13,637.919983,11.9,372,0.04,0.025
2016-10-14,637.030029,11.96,373,0.04,0.025
2016-10-15,640.119995,11.93,374,0.04,0.025
2016-10-16,637.369995,11.98,375,0.04,0.025
2016-10-17,635.340027,12.5,376,0.04,0.026
2016-10-18,629.059998,11.98,377,0.04,0.025
2016-10-19,628.340027,12.05,378,0.04,0.025
2016-10-20,630.450012,12.07,379,0.04,0.025
2016-10-21,655.47998,12.06,380,0.04,0.025
2016-10-22,653.030029,11.95,381,0.04,0.025
2016-10-23,650.48999,11.93,382,0.04,0.025
2016-10-24,651,11.38,383,0.04,0.024
2016-10-25,674.669983,11.5,384,0.04,0.024
2016-10-26,682.299988,11.43,385,0.04,0.024
2016-10-27,686.23999,11.08,386,0.04,0.023
2016-10-28,714.950012,10.39,387,0.04,0.022
2016-10-29,697.27002,11.22,388,0.04,0.024
2016-10-31,698.669983,10.91,389,0.04,0.023
2016-11-01,726.76001,10.75,390,0.04,0.023
2016-11-02,733.51001,10.82,391,0.04,0.023
2016-11-03,684.869995,10.86,392,0.04,0.023
2016-11-04,702.080017,11.13,393,0.04,0.023
2016-11-05,702.109985,11.11,394,0.04,0.023
2016-11-06,709.909973,10.97,395,0.04,0.023
2016-11-07,705.400024,10.9,396,0.04,0.023
2016-11-08,710.900024,10.86,397,0.04,0.023
2016-11-09,721.419983,10.64,398,0.04,0.022
2016-11-10,714.570007,10.52,399,0.04,0.022
2016-11-11,714.969971,10.29,400,0.04,0.022
2016-11-12,704.27002,9.96,401,0.04,0.021
2016-11-13,701.969971,10.13,402,0.04,0.021
2016-11-14,704.559998,10,403,0.04,0.021
2016-11-15,711.099976,10.22,404,0.04,0.022
2016-11-16,740.280029,10.01,405,0.04,0.021
2016-11-17,737.530029,9.95,406,0.04,0.021
2016-11-18,746.960022,9.53,407,0.04,0.020
2016-11-19,747.890015,9.7,408,0.04,0.020
2016-11-20,728.51001,9.57,409,0.04,0.020
2016-11-21,736.190002,9.56,410,0.04,0.020
2016-11-22,749.340027,9.84,411,0.04,0.021
2016-11-23,741.070007,9.78,412,0.04,0.021
2016-11-24,735.309998,9.22,413,0.04,0.019
2016-11-25,740.390015,9.39,414,0.04,0.020
2016-11-26,734.140015,9.34,415,0.04,0.020
2016-11-27,729.419983,8.91,416,0.04,0.019
2016-11-28,733.299988,8.66,417,0.04,0.018
2016-11-29,732.559998,8.18,418,0.04,0.017
2016-11-30,742.48999,8.59,419,0.04,0.018
2016-12-01,752.630005,8.44,420,0.04,0.018
2016-12-02,770.940002,7.65,421,0.05,0.016
2016-12-03,764.23999,7.9,422,0.05,0.017
2016-12-04,766.390015,7.54,423,0.05,0.016
2016-12-05,754.340027,6.69,424,0.04,0.014
2016-12-06,758.210022,7.61,425,0.04,0.016
2016-12-07,765.559998,8.35,426,0.05,0.018
2016-12-08,768.48999,8.3,427,0.05,0.017
2016-12-09,770.47998,8.52,428,0.05,0.018
2016-12-10,774,8.09,429,0.05,0.017
2016-12-11,767.909973,8.2,430,0.05,0.017
2016-12-12,778.469971,8.45,431,0.05,0.018
2016-12-13,778.73999,8.4,432,0.05,0.018
2016-12-14,776.5,8.23,433,0.05,0.017
2016-12-15,775.210022,7.76,434,0.05,0.016
2016-12-16,782.049988,7.85,435,0.05,0.017
2016-12-17,787.169983,7.66,436,0.05,0.016
2016-12-18,789.01001,7.89,437,0.05,0.017
2016-12-19,789.789978,7.61,438,0.05,0.016
2016-12-20,799.099976,7.59,439,0.05,0.016
2016-12-21,829.210022,7.87,440,0.05,0.017
2016-12-22,860.150024,7.64,441,0.05,0.016
2016-12-23,917.169983,7.16,442,0.05,0.015
2016-12-24,891.070007,7.23,443,0.05,0.015
2016-12-25,891.070007,7.19,444,0.05,0.015
2016-12-26,898.380005,7.21,445,0.05,0.015
2016-12-27,925.780029,7.15,446,0.05,0.015
2016-12-28,972.169983,7.57,447,0.06,0.016
2016-12-29,971.080017,8.21,448,0.06,0.017
2016-12-30,959.039978,8.16,449,0.06,0.017
2016-12-31,963.380005,8.05,450,0.06,0.017
2017-01-01,995.440002,8.14,451,0.06,0.017
2017-01-02,1017.049988,8.33,452,0.06,0.018
2017-01-03,1033.300049,9.59,453,0.06,0.020
2017-01-04,1135.410034,10.88,454,0.07,0.023
2017-01-05,989.349976,10.2,455,0.06,0.021
2017-01-06,886.159973,10.07,456,0.05,0.021
2017-01-07,888.869995,9.78,457,0.05,0.021
2017-01-08,900.859985,10.27,458,0.05,0.022
2017-01-09,899.780029,10.2,459,0.05,0.021
2017-01-10,904.369995,10.55,460,0.05,0.022
2017-01-11,785.429993,9.83,461,0.05,0.021
2017-01-12,810.109985,9.81,462,0.05,0.021
2017-01-13,824.830017,9.78,463,0.05,0.021
2017-01-14,819.630005,9.78,464,0.05,0.021
2017-01-15,821.169983,9.88,465,0.05,0.021
2017-01-16,827.340027,9.59,466,0.05,0.020
2017-02-15,1008.190002,12.97,467,0.06,0.027
2017-02-16,1031.930054,12.95,468,0.06,0.027
2017-02-17,1049.410034,12.72,469,0.06,0.027
2017-02-18,1052.280029,12.83,470,0.06,0.027
2017-02-19,1048.890015,12.82,471,0.06,0.027
2017-02-20,1077.560059,12.52,472,0.06,0.026
2017-02-21,1119.030029,12.77,473,0.07,0.027
2017-02-22,1120.459961,12.69,474,0.07,0.027
2017-02-23,1171.910034,13.13,475,0.07,0.028
2017-02-24,1176.48999,13.11,476,0.07,0.028
2017-02-25,1149.050049,13.57,477,0.07,0.029
2017-02-26,1171.579956,14.59,478,0.07,0.031
2017-02-27,1188.829956,15.55,479,0.07,0.033
2017-02-28,1189.27002,16.07,480,0.07,0.034
2017-03-01,1222.660034,17.549999,481,0.07,0.037
2017-03-02,1255.469971,19.08,482,0.07,0.040
2017-03-03,1283.300049,19.48,483,0.08,0.041
2017-03-04,1264.319946,18.610001,484,0.08,0.039
2017-03-05,1271.219971,19.219999,485,0.08,0.040
2017-03-06,1277.01001,19.75,486,0.08,0.042
2017-03-07,1232.689941,18.91,487,0.07,0.040
2017-03-08,1146.969971,16.540001,488,0.07,0.035
2017-03-09,1191.329956,17.709999,489,0.07,0.037
2017-03-10,1112.390015,19.129999,490,0.07,0.040
2017-03-11,1179.219971,21.450001,491,0.07,0.045
2017-03-12,1225.109985,23.309999,492,0.07,0.049
2017-03-13,1238.189941,28.450001,493,0.07,0.060
2017-03-14,1243.140015,28.58,494,0.07,0.060
2017-03-15,1253.430054,35.18,495,0.07,0.074
2017-03-16,1172.880005,45.509998,496,0.07,0.096
2017-03-17,1071.709961,44.48,497,0.06,0.094
2017-03-18,971.380005,34,498,0.06,0.072
2017-03-19,1022.599976,43.119999,499,0.06,0.091
2017-03-20,1047.51001,42.509998,500,0.06,0.089
2017-03-21,1121.290039,42.669998,501,0.07,0.090
2017-03-22,1044.719971,41.650002,502,0.06,0.088
2017-03-23,1035.030029,43.200001,503,0.06,0.091
2017-03-24,939.700012,53.189999,504,0.06,0.112
2017-03-25,966.299988,50.619999,505,0.06,0.107
2017-03-26,969.440002,50.630001,506,0.06,0.107
2017-03-26,1045.140015,49.060001,507,0.06,0.103
2017-03-27,1044.420044,50.25,508,0.06,0.106
2017-03-28,1041.900024,53.07,509,0.06,0.112
2017-03-29,1037.910034,51.91,510,0.06,0.109
2017-03-30,1079.109985,49.91,511,0.06,0.105
2017-03-31,1086.119995,50.599998,512,0.06,0.106
2017-04-01,1097.400024,48.549999,513,0.07,0.102
2017-04-02,1147.560059,44.130001,514,0.07,0.093
2017-04-03,1141.77002,44.43,515,0.07,0.093
2017-04-04,1129.869995,44.900002,516,0.07,0.094
2017-04-05,1188.699951,43.23,517,0.07,0.091
2017-04-06,1190.48999,42.310001,518,0.07,0.089
2017-04-07,1180.780029,44.369999,519,0.07,0.093
2017-04-08,1204.339966,43.720001,520,0.07,0.092
2017-04-09,1206.709961,43.740002,521,0.07,0.092
2017-04-10,1220.73999,43.740002,522,0.07,0.092
2017-04-11,1212.530029,46.380001,523,0.07,0.098
2017-04-12,1176.199951,49.970001,524,0.07,0.105
2017-04-13,1177.329956,47.32,525,0.07,0.100
2017-04-14,1176.98999,48.889999,526,0.07,0.103
2017-04-15,1176.800049,48.220001,527,0.07,0.101
2017-04-16,1194.01001,47.939999,528,0.07,0.101
2017-04-17,1206.089966,49.880001,529,0.07,0.105
2017-04-18,1215.199951,47.880001,530,0.07,0.101
2017-04-19,1238.089966,49.360001,531,0.07,0.104
2017-04-20,1249.640015,48.27,532,0.07,0.102
2017-04-21,1240.890015,48.41,533,0.07,0.102
2017-04-22,1249.140015,48.75,534,0.07,0.103
2017-04-23,1248.180054,49.939999,535,0.07,0.105
2017-04-24,1264.310059,50.09,536,0.08,0.105
2017-04-25,1286.630005,53.279999,537,0.08,0.112
2017-04-26,1332.910034,63.139999,538,0.08,0.133
2017-04-27,1329.619995,72.419998,539,0.08,0.152
2017-04-28,1336.280029,69.830002,540,0.08,0.147
2017-04-29,1351.910034,79.830002,541,0.08,0.168
2017-04-30,1415.810059,77.529999,542,0.08,0.163
2017-05-01,1445.930054,77.25,543,0.09,0.163
2017-05-02,1485.550049,80.370003,544,0.09,0.169
2017-05-03,1516.76001,94.550003,545,0.09,0.199
2017-05-04,1507.77002,90.790001,546,0.09,0.191
2017-05-05,1545.290039,94.82,547,0.09,0.200
2017-05-06,1554.449951,90.459999,548,0.09,0.190
2017-05-07,1664.469971,88.389999,549,0.10,0.186
2017-05-08,1697.5,86.269997,550,0.10,0.182
2017-05-09,1752.310059,87.830002,551,0.10,0.185
2017-05-10,1819.290039,88.199997,552,0.11,0.186
2017-05-11,1686.390015,85.150002,553,0.10,0.179
2017-05-12,1763.73999,87.959999,554,0.10,0.185
2017-05-13,1772.550049,88.720001,555,0.11,0.187
2017-05-14,1708.920044,90.32,556,0.10,0.190
2017-05-15,1729.339966,87.800003,557,0.10,0.185
2017-05-16,1801.300049,86.980003,558,0.11,0.183
2017-05-17,1880.98999,95.879997,559,0.11,0.202
2017-05-18,1962,124.379997,560,0.12,0.262
2017-05-19,2040.180054,123.059998,561,0.12,0.259
2017-05-20,2044.189941,148,562,0.12,0.311
2017-05-21,2124.409912,160.389999,563,0.13,0.337
2017-05-22,2272.580078,169.5,564,0.13,0.357
2017-05-23,2445.280029,193.029999,565,0.15,0.406
2017-05-24,2307.219971,177.330002,566,0.14,0.373
2017-05-25,2244.889893,162.830002,567,0.13,0.343
2017-05-26,2052.429932,156.630005,568,0.12,0.330
2017-05-27,2189.02002,172.860001,569,0.13,0.364
2017-05-28,2278.209961,194.169998,570,0.14,0.409
2017-05-29,2192.550049,228.580002,571,0.13,0.481
2017-05-30,2303.340088,228.639999,572,0.14,0.481
2017-05-31,2412.649902,220.699997,573,0.14,0.464
2017-06-01,2492.600098,222.039993,574,0.15,0.467
2017-06-02,2545.429932,224.300003,575,0.15,0.472
2017-06-03,2524.060059,244.960007,576,0.15,0.515
2017-06-04,2704.959961,247.75,577,0.16,0.521
2017-06-05,2870.5,264.26001,578,0.17,0.556
2017-06-06,2691.51001,255.770004,579,0.16,0.538
2017-06-07,2798.780029,259.410004,580,0.17,0.546
2017-06-08,2811.429932,279.109985,581,0.17,0.587
2017-06-09,2900.25,335.950012,582,0.17,0.707
2017-06-10,2973.449951,339.679993,583,0.18,0.715
2017-06-11,2656.77002,394.660004,584,0.16,0.830
2017-06-12,2712.98999,388.089996,585,0.16,0.817
2017-06-13,2467.27002,343.839996,586,0.15,0.724
2017-06-14,2442.459961,344.679993,587,0.14,0.725
2017-06-15,2508.580078,353.609985,588,0.15,0.744
2017-06-16,2655.100098,368.100006,589,0.16,0.775
2017-06-17,2539.560059,351.529999,590,0.15,0.740
2017-06-18,2616.820068,358.200012,591,0.16,0.754
2017-06-19,2754.379883,350.529999,592,0.16,0.738
2017-06-20,2677.620117,325.299988,593,0.16,0.684
2017-06-21,2722.840088,320.970001,594,0.16,0.675
2017-06-22,2710.370117,326.850006,595,0.16,0.688
2017-06-23,2590.050049,304.540009,596,0.15,0.641
2017-06-24,2541.620117,279.359985,597,0.15,0.588
2017-06-25,2446.050049,253.679993,598,0.15,0.534
2017-06-26,2583.75,286.140015,599,0.15,0.602
2017-06-27,2577.73999,315.859985,600,0.15,0.665
2017-06-28,2558.370117,292.899994,601,0.15,0.616
2017-06-29,2480.610107,280.679993,602,0.15,0.591
2017-06-30,2424.610107,261,603,0.14,0.549
2017-07-01,2536.459961,283.98999,604,0.15,0.598
2017-07-02,2572.469971,276.410004,605,0.15,0.582
2017-07-03,2617.320068,269.049988,606,0.16,0.566
2017-07-04,2627.860107,266,607,0.16,0.560
2017-07-05,2614.23999,265.880005,608,0.16,0.559
2017-07-06,2513.879883,240.940002,609,0.15,0.507
2017-07-07,2564.860107,245.669998,610,0.15,0.517
2017-07-08,2511.429932,237.720001,611,0.15,0.500
2017-07-09,2344.02002,205.759995,612,0.14,0.433
2017-07-10,2324.290039,190.550003,613,0.14,0.401
2017-07-11,2403.090088,224.149994,614,0.14,0.472
2017-07-12,2362.439941,205.410004,615,0.14,0.432
2017-07-13,2234.169922,197.139999,616,0.13,0.415
2017-07-14,1975.079956,169.100006,617,0.12,0.356
2017-07-15,1914.089966,155.419998,618,0.11,0.327
2017-07-16,2233.389893,189.970001,619,0.13,0.400
2017-07-17,2320.22998,227.089996,620,0.14,0.478
2017-07-18,2282.580078,194.410004,621,0.14,0.409
2017-07-19,2866.02002,226.330002,622,0.17,0.476
2017-07-20,2675.080078,216.330002,623,0.16,0.455
2017-07-21,2836.530029,230.470001,624,0.17,0.485
2017-07-22,2756.610107,228.320007,625,0.16,0.480
2017-07-23,2763.419922,225.479996,626,0.16,0.474
2017-07-24,2582.580078,203.589996,627,0.15,0.428
2017-07-25,2559.209961,202.880005,628,0.15,0.427
2017-07-26,2691.879883,202.929993,629,0.16,0.427
2017-07-27,2806.75,191.210007,630,0.17,0.402
2017-07-28,2733.5,206.139999,631,0.16,0.434
2017-07-29,2766.48999,196.779999,632,0.16,0.414
2017-07-30,2883.27002,201.330002,633,0.17,0.424
2017-07-31,2746.98999,225.899994,634,0.16,0.475
2017-08-01,2720.530029,218.119995,635,0.16,0.459
2017-08-02,2809.98999,224.389999,636,0.17,0.472
2017-08-03,2878.48999,220.600006,637,0.17,0.464
2017-08-04,3262.800049,253.089996,638,0.19,0.533
2017-08-05,3232.030029,264.559998,639,0.19,0.557
2017-08-06,3401.909912,269.940002,640,0.20,0.568
2017-08-07,3429.379883,296.51001,641,0.20,0.624
2017-08-08,3348.790039,295.279999,642,0.20,0.621
2017-08-09,3425.669922,298.279999,643,0.20,0.628
2017-08-10,3654.370117,309.320007,644,0.22,0.651
2017-08-11,3871.620117,308.019989,645,0.23,0.648
2017-08-12,4062.600098,296.619995,646,0.24,0.624
2017-08-13,4327.939941,299.160004,647,0.26,0.629
2017-08-14,4161.660156,286.519989,648,0.25,0.603
2017-08-15,4387.399902,301.380005,649,0.26,0.634
2017-08-16,4278.919922,300.299988,650,0.25,0.632
2017-08-17,4105.370117,292.619995,651,0.24,0.616
2017-08-18,4150.450195,293.019989,652,0.25,0.617
2017-08-19,4066.600098,298.200012,653,0.24,0.627
2017-08-20,4005.100098,321.850006,654,0.24,0.677
2017-08-21,4089.699951,313.369995,655,0.24,0.659
2017-08-22,4141.089844,317.399994,656,0.25,0.668
2017-08-23,4318.350098,325.279999,657,0.26,0.684
2017-08-24,4364.410156,330.059998,658,0.26,0.695
2017-08-25,4352.299805,332.859985,659,0.26,0.700
2017-08-26,4345.75,347.880005,660,0.26,0.732
2017-08-27,4390.310059,347.660004,661,0.26,0.732
2017-08-28,4597.310059,372.350006,662,0.27,0.783
2017-08-29,4583.02002,383.859985,663,0.27,0.808
2017-08-30,4735.109863,388.329987,664,0.28,0.817
2017-08-31,4921.850098,391.420013,665,0.29,0.824
2017-09-01,4573.799805,351.029999,666,0.27,0.739
2017-09-02,4612.919922,352.450012,667,0.27,0.742
2017-09-03,4267.450195,303.700012,668,0.25,0.639
2017-09-04,4409.080078,317.940002,669,0.26,0.669
2017-09-05,4618.709961,338.920013,670,0.27,0.713
2017-09-06,4635.600098,335.369995,671,0.28,0.706
2017-09-07,4326.450195,306.720001,672,0.26,0.645
2017-09-08,4335.129883,303.790009,673,0.26,0.639
2017-09-09,4245.890137,299.209991,674,0.25,0.630
2017-09-10,4217.899902,297.950012,675,0.25,0.627
2017-09-11,4158.919922,294.100006,676,0.25,0.619
2017-09-12,3870.290039,275.839996,677,0.23,0.580
2017-09-13,3243.080078,223.139999,678,0.19,0.470
2017-09-14,3713.76001,259.570007,679,0.22,0.546
2017-09-15,3698.919922,254.490005,680,0.22,0.535
2017-09-16,3689.610107,258.399994,681,0.22,0.544
2017-09-17,4100.279785,297.529999,682,0.24,0.626
2017-09-18,3907.959961,283,683,0.23,0.595
2017-09-19,3882.159912,283.559998,684,0.23,0.597
2017-09-20,3617.27002,257.769989,685,0.21,0.542
2017-09-21,3600.830078,262.940002,686,0.21,0.553
2017-09-22,3788.02002,286.140015,687,0.22,0.602
2017-09-23,3667.52002,282.600006,688,0.22,0.595
2017-09-24,3932.830078,294.890015,689,0.23,0.621
2017-09-25,3892.699951,288.640015,690,0.23,0.607
2017-09-26,4212.200195,309.970001,691,0.25,0.652
2017-09-27,4195.649902,302.769989,692,0.25,0.637
2017-09-28,4172.790039,292.579987,693,0.25,0.616
2017-09-29,4360.620117,302.769989,694,0.26,0.637
2017-09-30,4403.089844,303.950012,695,0.26,0.640
2017-10-01,4401.319824,296.809998,696,0.26,0.625
2017-10-02,4314.180176,291.809998,697,0.26,0.614
2017-10-03,4218.660156,291.679993,698,0.25,0.614
2017-10-04,4321.439941,294.98999,699,0.26,0.621
2017-10-05,4371.939941,308.329987,700,0.26,0.649
2017-10-06,4435.810059,311.26001,701,0.26,0.655
2017-10-07,4611.700195,309.48999,702,0.27,0.651
2017-10-08,4777.490234,296.950012,703,0.28,0.625
2017-10-09,4763.359863,298.459991,704,0.28,0.628
2017-10-10,4824.200195,302.859985,705,0.29,0.637
2017-10-11,5432.620117,302.890015,706,0.32,0.637
2017-10-12,5637.259766,336.829987,707,0.33,0.709
2017-10-13,5824.709961,338.809998,708,0.35,0.713
2017-10-14,5688.140137,336.579987,709,0.34,0.708
2017-10-15,5759.330078,334.230011,710,0.34,0.703
2017-10-16,5598.580078,316.140015,711,0.33,0.665
2017-10-17,5575.830078,313.540009,712,0.33,0.660
2017-10-18,5698.649902,307.410004,713,0.34,0.647
2017-10-19,5993.109863,303.079987,714,0.36,0.638
2017-10-20,6006.649902,299.549988,715,0.36,0.630
2017-10-21,5982.859863,294.029999,716,0.36,0.619
2017-10-22,5903.609863,285.269989,717,0.35,0.600
2017-10-23,5513.080078,296.5,718,0.33,0.624
2017-10-24,5734,296.350006,719,0.34,0.624
2017-10-25,5887.609863,295.540009,720,0.35,0.622
2017-10-26,5764.560059,296.359985,721,0.34,0.624
2017-10-27,5726.609863,293.350006,722,0.34,0.617
2017-10-28,6147.52002,304.040009,723,0.36,0.640
2017-10-30,6124.279785,306.799988,724,0.36,0.646
2017-10-31,6451.240234,303.640015,725,0.38,0.639
2017-11-01,6737.779785,289.420013,726,0.40,0.609
2017-11-02,7024.810059,284.920013,727,0.42,0.600
2017-11-03,7152.120117,304.51001,728,0.42,0.641
2017-11-04,7363.799805,300.040009,729,0.44,0.631
2017-11-05,7389.549805,296.230011,730,0.44,0.623
2017-11-06,6959.22998,296.820007,731,0.41,0.625
2017-11-07,7102.75,291.839996,732,0.42,0.614
2017-11-08,7444.359863,307.350006,733,0.44,0.647
2017-11-09,7129.589844,319.660004,734,0.42,0.673
2017-11-10,6565.799805,296.859985,735,0.39,0.625
2017-11-11,6339.859863,314.230011,736,0.38,0.661
2017-11-12,5878.129883,306.019989,737,0.35,0.644
2017-11-13,6522.450195,314.600006,738,0.39,0.662
2017-11-14,6597.060059,334.720001,739,0.39,0.704
2017-11-15,7283.220215,331.200012,740,0.43,0.697
2017-11-16,7853.680176,330.320007,741,0.47,0.695
2017-11-17,7699.950195,331.720001,742,0.46,0.698
2017-11-18,7780.910156,346.649994,743,0.46,0.729
2017-11-19,8042.640137,354.600006,744,0.48,0.746
2017-11-20,8244.69043,367.709991,745,0.49,0.774
2017-11-21,8099.970215,360.519989,746,0.48,0.759
2017-11-22,8234.549805,380.839996,747,0.49,0.801
2017-11-23,8013.410156,406.570007,748,0.48,0.856
2017-11-24,8200.799805,470.429993,749,0.49,0.990
2017-11-25,8754.69043,464.609985,750,0.52,0.978
2017-11-26,9318.419922,470.540009,751,0.55,0.990
2017-11-27,9733.200195,475.23999,752,0.58,1.000
2017-11-28,9906.040039,466.269989,753,0.59,0.986
2017-11-29,9837.860352,427.420013,754,0.58,0.904
2017-11-30,9946.759766,434.850006,755,0.59,0.920
2017-12-01,10861.469727,461.579987,756,0.64,0.976
2017-12-02,10912.730469,457.959991,757,0.65,0.968
2017-12-03,11246.209961,462.809998,758,0.67,0.979
2017-12-04,11623.910156,466.929993,759,0.69,0.987
2017-12-05,11667.129883,453.959991,760,0.69,0.960
2017-12-06,13749.570313,422.480011,761,0.82,0.893
2017-12-07,16850.310547,421.149994,762,1.00,0.891
2017-12-08,16047.610352,451.73999,763,1.00,0.955
2017-12-09,14843.419922,472.859985,764,0.99,1.000
2017-12-10,15059.599609,436.48999,765,1.00,1.000


==> CryptoScatter.csv <==
CloseBTC,CloseETH,BTCNorm,ETHNorm
277.9,3.00,0.02,0.01
258.6,1.20,0.02,0.00
263.9,1.20,0.02,0.00
263.3,1.20,0.02,0.00
269.0,0.99,0.02,0.00
267.7,1.29,0.02,0.00
263.4,1.88,0.02,0.00
265.0,1.79,0.02,0.00
260.5,1.79,0.02,0.00
257.1,1.37,0.02,0.00
257.1,1.30,0.02,0.00
246.7,1.36,0.01,0.00
226.0,1.24,0.01,0.00
234.7,1.52,0.01,0.00
232.4,1.44,0.01,0.00
229.5,1.40,0.01,0.00
226.8,1.35,0.01,0.00
211.4,1.24,0.01,0.00
220.5,1.27,0.01,0.00
225.0,1.18,0.01,0.00
222.7,1.14,0.01,0.00
231.6,1.30,0.01,0.00
228.5,1.18,0.01,0.00
228.4,1.32,0.01,0.00
229.5,1.31,0.01,0.00
227.2,1.36,0.01,0.00
228.6,1.14,0.01,0.00
226.2,1.23,0.01,0.00
230.3,1.35,0.01,0.00
233.7,1.37,0.01,0.00
239.9,1.34,0.01,0.00
239.6,1.28,0.01,0.00
243.2,1.26,0.01,0.00
237.4,1.21,0.01,0.00
238.1,1.19,0.01,0.00
239.9,0.92,0.01,0.00
235.6,1.15,0.01,0.00
230.2,0.89,0.01,0.00
229.9,0.96,0.01,0.00
229.5,0.95,0.01,0.00
228.6,0.94,0.01,0.00
232.7,0.88,0.01,0.00
232.2,0.85,0.01,0.00
231.1,0.89,0.01,0.00
231.1,0.89,0.01,0.00
226.3,0.94,0.01,0.00
230.0,0.81,0.01,0.00
229.9,0.91,0.01,0.00
233.8,0.80,0.01,0.00
235.0,0.68,0.01,0.00
234.3,0.77,0.01,0.00
232.5,0.70,0.01,0.00
238.9,0.60,0.01,0.00
236.7,0.68,0.01,0.00
235.9,0.71,0.01,0.00
237.1,0.65,0.01,0.00
236.7,0.66,0.01,0.00
238.6,0.68,0.01,0.00
261.7,0.51,0.02,0.00
263.8,0.50,0.02,0.00
269.8,0.44,0.02,0.00
267.1,0.42,0.02,0.00
274.4,0.61,0.02,0.00
276.9,0.56,0.02,0.00
282.6,0.56,0.02,0.00
287.9,0.62,0.02,0.00
285.1,0.71,0.02,0.00
462.6,1.00,0.03,0.00
454.0,0.80,0.03,0.00
455.5,0.94,0.03,0.00
463.2,0.90,0.03,0.00
461.2,0.89,0.03,0.00
441.8,1.07,0.03,0.00
437.6,0.91,0.03,0.00
437.0,0.88,0.03,0.00
442.4,0.87,0.03,0.00
453.0,0.87,0.03,0.00
454.0,0.88,0.03,0.00
415.4,0.85,0.02,0.00
422.4,0.92,0.03,0.00
421.8,0.87,0.03,0.00
431.9,0.86,0.03,0.00
427.1,0.89,0.03,0.00
430.0,0.95,0.03,0.00
434.0,0.92,0.03,0.00
433.7,0.95,0.03,0.00
430.7,0.96,0.03,0.00
433.3,0.95,0.03,0.00
431.2,0.94,0.03,0.00
430.8,0.95,0.03,0.00
457.0,0.94,0.03,0.00
452.9,0.99,0.03,0.00
448.3,0.99,0.03,0.00
446.2,1.00,0.03,0.00
447.7,1.08,0.03,0.00
445.0,1.22,0.03,0.00
432.2,1.14,0.03,0.00
429.1,1.16,0.03,0.00
372.3,1.20,0.02,0.00
385.0,1.22,0.02,0.00
382.5,1.31,0.02,0.00
384.4,1.47,0.02,0.00
379.5,1.22,0.02,0.00
414.6,1.54,0.02,0.00
410.2,1.54,0.02,0.00
382.6,1.52,0.02,0.00
388.6,2.03,0.02,0.00
402.1,2.10,0.02,0.00
392.8,2.50,0.02,0.01
389.8,2.30,0.02,0.00
395.0,2.42,0.02,0.01
379.7,2.55,0.02,0.01
380.3,2.41,0.02,0.01
377.8,2.44,0.02,0.01
369.8,2.20,0.02,0.00
372.2,2.17,0.02,0.00
373.9,2.45,0.02,0.01
368.0,2.53,0.02,0.01
390.6,2.57,0.02,0.01
386.5,2.56,0.02,0.01
376.7,2.53,0.02,0.01
377.9,3.00,0.02,0.01
372.6,3.16,0.02,0.01
375.3,3.76,0.02,0.01
381.9,4.35,0.02,0.01
379.5,6.38,0.02,0.01
384.0,5.27,0.02,0.01
390.1,5.22,0.02,0.01
405.5,5.20,0.02,0.01
401.1,5.22,0.02,0.01
406.4,4.25,0.02,0.01
417.1,3.86,0.02,0.01
421.4,4.36,0.03,0.01
420.0,4.45,0.02,0.01
440.1,4.37,0.03,0.01
437.9,4.63,0.03,0.01
437.8,5.60,0.03,0.01
419.9,5.70,0.02,0.01
422.7,6.23,0.03,0.01
423.5,5.93,0.03,0.01
427.3,6.03,0.03,0.01
431.3,6.31,0.03,0.01
432.5,6.50,0.03,0.01
436.2,6.35,0.03,0.01
434.0,7.59,0.03,0.02
425.4,8.70,0.03,0.02
419.6,9.35,0.02,0.02
409.5,9.96,0.02,0.02
399.0,11.00,0.02,0.02
406.0,10.98,0.02,0.02
414.9,9.50,0.02,0.02
411.9,9.88,0.02,0.02
412.8,11.55,0.02,0.02
415.8,11.11,0.02,0.02
419.1,11.25,0.02,0.02
410.4,13.25,0.02,0.03
412.4,15.00,0.02,0.03
414.3,12.50,0.02,0.03
415.1,13.09,0.02,0.03
415.9,12.92,0.02,0.03
418.2,11.14,0.02,0.02
408.2,10.75,0.02,0.02
408.7,10.55,0.02,0.02
411.5,10.06,0.02,0.02
411.1,11.97,0.02,0.03
416.2,10.96,0.02,0.02
417.0,12.29,0.02,0.03
414.7,11.13,0.02,0.02
415.7,10.69,0.02,0.02
416.5,11.00,0.02,0.02
424.6,10.50,0.03,0.02
422.2,11.58,0.03,0.02
415.0,11.73,0.02,0.02
412.4,11.88,0.02,0.02
415.7,11.41,0.02,0.02
415.6,11.63,0.02,0.02
418.5,11.61,0.02,0.02
419.1,11.58,0.02,0.02
419.3,11.10,0.02,0.02
422.1,10.39,0.03,0.02
421.3,10.79,0.03,0.02
420.1,10.08,0.02,0.02
417.7,9.74,0.02,0.02
418.0,9.16,0.02,0.02
420.3,8.80,0.02,0.02
421.4,8.72,0.03,0.02
424.7,7.53,0.03,0.02
423.5,8.02,0.03,0.02
424.0,8.48,0.03,0.02
428.7,8.22,0.03,0.02
430.0,8.48,0.03,0.02
426.3,9.45,0.03,0.02
427.7,8.92,0.03,0.02
434.9,8.77,0.03,0.02
441.2,8.54,0.03,0.02
449.3,8.15,0.03,0.02
445.3,7.83,0.03,0.02
450.1,8.31,0.03,0.02
457.6,8.00,0.03,0.02
461.7,7.43,0.03,0.02
466.0,7.50,0.03,0.02
447.0,7.77,0.03,0.02
448.5,7.30,0.03,0.02
455.0,7.51,0.03,0.02
448.5,8.83,0.03,0.02
452.2,8.76,0.03,0.02
444.2,10.03,0.03,0.02
450.3,9.37,0.03,0.02
445.8,9.43,0.03,0.02
448.1,9.79,0.03,0.02
459.6,9.27,0.03,0.02
458.5,9.30,0.03,0.02
457.9,9.44,0.03,0.02
460.4,9.32,0.03,0.02
449.4,9.39,0.03,0.02
452.5,9.97,0.03,0.02
454.4,10.10,0.03,0.02
455.4,10.48,0.03,0.02
456.4,10.14,0.03,0.02
458.1,9.94,0.03,0.02
454.9,11.04,0.03,0.02
453.3,12.26,0.03,0.03
454.2,13.29,0.03,0.03
442.7,14.49,0.03,0.03
442.1,13.73,0.03,0.03
443.6,13.95,0.03,0.03
439.6,14.21,0.03,0.03
443.7,13.45,0.03,0.03
446.1,12.62,0.03,0.03
449.8,12.53,0.03,0.03
453.3,12.37,0.03,0.03
474.0,11.11,0.03,0.02
524.2,11.56,0.03,0.02
516.0,12.28,0.03,0.03
532.3,12.48,0.03,0.03
528.9,13.85,0.03,0.03
537.4,13.83,0.03,0.03
537.1,13.78,0.03,0.03
567.0,13.78,0.03,0.03
572.0,13.66,0.03,0.03
574.9,13.85,0.03,0.03
583.6,13.96,0.03,0.03
575.6,14.41,0.03,0.03
580.5,14.44,0.03,0.03
574.7,14.49,0.03,0.03
577.9,13.97,0.03,0.03
591.6,14.01,0.04,0.03
666.5,15.57,0.04,0.03
700.1,17.55,0.04,0.04
685.1,18.70,0.04,0.04
690.8,18.30,0.04,0.04
761.2,20.61,0.05,0.04
743.9,15.49,0.04,0.03
753.8,11.36,0.04,0.02
761.0,12.33,0.05,0.03
734.0,11.70,0.04,0.02
667.4,12.71,0.04,0.03
590.6,13.21,0.04,0.03
620.8,13.58,0.04,0.03
656.9,14.25,0.04,0.03
663.5,14.28,0.04,0.03
625.4,13.82,0.04,0.03
644.7,14.04,0.04,0.03
644.9,12.15,0.04,0.03
636.5,12.76,0.04,0.03
670.0,12.40,0.04,0.03
674.6,12.23,0.04,0.03
698.1,12.04,0.04,0.03
661.6,11.85,0.04,0.02
675.2,11.34,0.04,0.02
663.7,10.45,0.04,0.02
672.7,10.51,0.04,0.02
635.3,10.07,0.04,0.02
662.8,11.30,0.04,0.02
651.8,10.92,0.04,0.02
647.1,10.97,0.04,0.02
646.7,10.58,0.04,0.02
670.6,10.54,0.04,0.02
661.2,10.44,0.04,0.02
657.3,11.55,0.04,0.02
664.2,11.88,0.04,0.02
660.7,11.59,0.04,0.02
676.3,11.19,0.04,0.02
670.4,11.03,0.04,0.02
671.1,11.63,0.04,0.02
664.4,12.54,0.04,0.03
664.6,12.66,0.04,0.03
651.1,14.82,0.04,0.03
655.2,14.40,0.04,0.03
659.3,12.63,0.04,0.03
654.0,13.84,0.04,0.03
654.4,12.08,0.04,0.03
654.5,13.05,0.04,0.03
654.1,12.87,0.04,0.03
655.4,12.87,0.04,0.03
654.7,12.57,0.04,0.03
621.9,11.86,0.04,0.02
607.0,11.04,0.04,0.02
513.4,8.30,0.03,0.02
566.4,10.42,0.03,0.02
576.2,11.21,0.03,0.02
574.7,11.05,0.03,0.02
586.5,10.95,0.03,0.02
590.8,10.98,0.04,0.02
589.2,11.29,0.03,0.02
585.3,12.22,0.03,0.03
590.9,12.22,0.04,0.03
587.8,11.68,0.03,0.02
587.1,11.78,0.03,0.02
584.6,11.56,0.03,0.02
569.1,11.21,0.03,0.02
567.0,11.21,0.03,0.02
580.2,11.17,0.03,0.02
572.3,10.77,0.03,0.02
573.4,10.77,0.03,0.02
574.6,10.71,0.03,0.02
582.6,11.28,0.03,0.02
580.7,11.14,0.03,0.02
587.5,11.07,0.03,0.02
583.6,11.01,0.03,0.02
579.7,11.01,0.03,0.02
578.0,11.35,0.03,0.02
579.4,11.26,0.03,0.02
570.3,11.19,0.03,0.02
575.0,10.99,0.03,0.02
574.2,10.95,0.03,0.02
577.3,11.21,0.03,0.02
573.9,11.55,0.03,0.02
572.0,12.21,0.03,0.03
575.3,12.08,0.03,0.03
598.8,11.85,0.04,0.02
609.5,11.71,0.04,0.02
605.8,11.75,0.04,0.02
610.4,11.70,0.04,0.02
613.2,11.59,0.04,0.02
625.6,11.39,0.04,0.02
623.2,11.72,0.04,0.02
624.5,12.05,0.04,0.03
605.6,11.64,0.04,0.02
608.0,11.89,0.04,0.03
608.6,11.92,0.04,0.03
609.5,11.97,0.04,0.03
608.1,11.96,0.04,0.03
607.8,12.61,0.04,0.03
607.1,12.83,0.04,0.03
610.7,12.39,0.04,0.03
609.8,12.93,0.04,0.03
609.2,14.72,0.04,0.03
597.2,13.72,0.04,0.03
595.6,13.11,0.04,0.03
602.9,13.36,0.04,0.03
602.6,12.91,0.04,0.03
601.5,13.05,0.04,0.03
606.5,12.89,0.04,0.03
605.5,13.09,0.04,0.03
604.7,13.30,0.04,0.03
604.7,13.17,0.04,0.03
608.1,13.24,0.04,0.03
613.4,13.21,0.04,0.03
610.7,13.23,0.04,0.03
611.6,13.45,0.04,0.03
609.0,13.32,0.04,0.03
611.8,13.09,0.04,0.03
611.0,12.87,0.04,0.03
616.0,12.68,0.04,0.03
617.7,12.24,0.04,0.03
615.8,12.06,0.04,0.03
617.3,11.74,0.04,0.02
640.5,11.75,0.04,0.02
636.0,11.77,0.04,0.02
635.6,12.02,0.04,0.03
637.9,11.90,0.04,0.03
637.0,11.96,0.04,0.03
640.1,11.93,0.04,0.03
637.4,11.98,0.04,0.03
635.3,12.50,0.04,0.03
629.1,11.98,0.04,0.03
628.3,12.05,0.04,0.03
630.5,12.07,0.04,0.03
655.5,12.06,0.04,0.03
653.0,11.95,0.04,0.03
650.5,11.93,0.04,0.03
651.0,11.38,0.04,0.02
674.7,11.50,0.04,0.02
682.3,11.43,0.04,0.02
686.2,11.08,0.04,0.02
715.0,10.39,0.04,0.02
697.3,11.22,0.04,0.02
698.7,10.91,0.04,0.02
726.8,10.75,0.04,0.02
733.5,10.82,0.04,0.02
684.9,10.86,0.04,0.02
702.1,11.13,0.04,0.02
702.1,11.11,0.04,0.02
709.9,10.97,0.04,0.02
705.4,10.90,0.04,0.02
710.9,10.86,0.04,0.02
721.4,10.64,0.04,0.02
714.6,10.52,0.04,0.02
715.0,10.29,0.04,0.02
704.3,9.96,0.04,0.02
702.0,10.13,0.04,0.02
704.6,10.00,0.04,0.02
711.1,10.22,0.04,0.02
740.3,10.01,0.04,0.02
737.5,9.95,0.04,0.02
747.0,9.53,0.04,0.02
747.9,9.70,0.04,0.02
728.5,9.57,0.04,0.02
736.2,9.56,0.04,0.02
749.3,9.84,0.04,0.02
741.1,9.78,0.04,0.02
735.3,9.22,0.04,0.02
740.4,9.39,0.04,0.02
734.1,9.34,0.04,0.02
729.4,8.91,0.04,0.02
733.3,8.66,0.04,0.02
732.6,8.18,0.04,0.02
742.5,8.59,0.04,0.02
752.6,8.44,0.04,0.02
770.9,7.65,0.05,0.02
764.2,7.90,0.05,0.02
766.4,7.54,0.05,0.02
754.3,6.69,0.04,0.01
758.2,7.61,0.04,0.02
765.6,8.35,0.05,0.02
768.5,8.30,0.05,0.02
770.5,8.52,0.05,0.02
774.0,8.09,0.05,0.02
767.9,8.20,0.05,0.02
778.5,8.45,0.05,0.02
778.7,8.40,0.05,0.02
776.5,8.23,0.05,0.02
775.2,7.76,0.05,0.02
782.0,7.85,0.05,0.02
787.2,7.66,0.05,0.02
789.0,7.89,0.05,0.02
789.8,7.61,0.05,0.02
799.1,7.59,0.05,0.02
829.2,7.87,0.05,0.02
860.2,7.64,0.05,0.02
917.2,7.16,0.05,0.02
891.1,7.23,0.05,0.02
891.1,7.19,0.05,0.02
898.4,7.21,0.05,0.02
925.8,7.15,0.05,0.02
972.2,7.57,0.06,0.02
971.1,8.21,0.06,0.02
959.0,8.16,0.06,0.02
963.4,8.05,0.06,0.02
995.4,8.14,0.06,0.02
1017.0,8.33,0.06,0.02
1033.3,9.59,0.06,0.02
1135.4,10.88,0.07,0.02
989.3,10.20,0.06,0.02
886.2,10.07,0.05,0.02
888.9,9.78,0.05,0.02
900.9,10.27,0.05,0.02
899.8,10.20,0.05,0.02
904.4,10.55,0.05,0.02
785.4,9.83,0.05,0.02
810.1,9.81,0.05,0.02
824.8,9.78,0.05,0.02
819.6,9.78,0.05,0.02
821.2,9.88,0.05,0.02
827.3,9.59,0.05,0.02
1008.2,12.97,0.06,0.03
1031.9,12.95,0.06,0.03
1049.4,12.72,0.06,0.03
1052.3,12.83,0.06,0.03
1048.9,12.82,0.06,0.03
1077.6,12.52,0.06,0.03
1119.0,12.77,0.07,0.03
1120.5,12.69,0.07,0.03
1171.9,13.13,0.07,0.03
1176.5,13.11,0.07,0.03
1149.1,13.57,0.07,0.03
1171.6,14.59,0.07,0.03
1188.8,15.55,0.07,0.03
1189.3,16.07,0.07,0.03
1222.7,17.55,0.07,0.04
1255.5,19.08,0.07,0.04
1283.3,19.48,0.08,0.04
1264.3,18.61,0.08,0.04
1271.2,19.22,0.08,0.04
1277.0,19.75,0.08,0.04
1232.7,18.91,0.07,0.04
1147.0,16.54,0.07,0.03
1191.3,17.71,0.07,0.04
1112.4,19.13,0.07,0.04
1179.2,21.45,0.07,0.05
1225.1,23.31,0.07,0.05
1238.2,28.45,0.07,0.06
1243.1,28.58,0.07,0.06
1253.4,35.18,0.07,0.07
1172.9,45.51,0.07,0.10
1071.7,44.48,0.06,0.09
971.4,34.00,0.06,0.07
1022.6,43.12,0.06,0.09
1047.5,42.51,0.06,0.09
1121.3,42.67,0.07,0.09
1044.7,41.65,0.06,0.09
1035.0,43.20,0.06,0.09
939.7,53.19,0.06,0.11
966.3,50.62,0.06,0.11
969.4,50.63,0.06,0.11
1045.1,49.06,0.06,0.10
1044.4,50.25,0.06,0.11
1041.9,53.07,0.06,0.11
1037.9,51.91,0.06,0.11
1079.1,49.91,0.06,0.11
1086.1,50.60,0.06,0.11
1097.4,48.55,0.07,0.10
1147.6,44.13,0.07,0.09
1141.8,44.43,0.07,0.09
1129.9,44.90,0.07,0.09
1188.7,43.23,0.07,0.09
1190.5,42.31,0.07,0.09
1180.8,44.37,0.07,0.09
1204.3,43.72,0.07,0.09
1206.7,43.74,0.07,0.09
1220.7,43.74,0.07,0.09
1212.5,46.38,0.07,0.10
1176.2,49.97,0.07,0.11
1177.3,47.32,0.07,0.10
1177.0,48.89,0.07,0.10
1176.8,48.22,0.07,0.10
1194.0,47.94,0.07,0.10
1206.1,49.88,0.07,0.10
1215.2,47.88,0.07,0.10
1238.1,49.36,0.07,0.10
1249.6,48.27,0.07,0.10
1240.9,48.41,0.07,0.10
1249.1,48.75,0.07,0.10
1248.2,49.94,0.07,0.11
1264.3,50.09,0.08,0.11
1286.6,53.28,0.08,0.11
1332.9,63.14,0.08,0.13
1329.6,72.42,0.08,0.15
1336.3,69.83,0.08,0.15
1351.9,79.83,0.08,0.17
1415.8,77.53,0.08,0.16
1445.9,77.25,0.09,0.16
1485.6,80.37,0.09,0.17
1516.8,94.55,0.09,0.20
1507.8,90.79,0.09,0.19
1545.3,94.82,0.09,0.20
1554.4,90.46,0.09,0.19
1664.5,88.39,0.10,0.19
1697.5,86.27,0.10,0.18
1752.3,87.83,0.10,0.18
1819.3,88.20,0.11,0.19
1686.4,85.15,0.10,0.18
1763.7,87.96,0.10,0.19
1772.6,88.72,0.11,0.19
1708.9,90.32,0.10,0.19
1729.3,87.80,0.10,0.18
1801.3,86.98,0.11,0.18
1881.0,95.88,0.11,0.20
1962.0,124.38,0.12,0.26
2040.2,123.06,0.12,0.26
2044.2,148.00,0.12,0.31
2124.4,160.39,0.13,0.34
2272.6,169.50,0.13,0.36
2445.3,193.03,0.15,0.41
2307.2,177.33,0.14,0.37
2244.9,162.83,0.13,0.34
2052.4,156.63,0.12,0.33
2189.0,172.86,0.13,0.36
2278.2,194.17,0.14,0.41
2192.6,228.58,0.13,0.48
2303.3,228.64,0.14,0.48
2412.6,220.70,0.14,0.46
2492.6,222.04,0.15,0.47
2545.4,224.30,0.15,0.47
2524.1,244.96,0.15,0.52
2705.0,247.75,0.16,0.52
2870.5,264.26,0.17,0.56
2691.5,255.77,0.16,0.54
2798.8,259.41,0.17,0.55
2811.4,279.11,0.17,0.59
2900.3,335.95,0.17,0.71
2973.4,339.68,0.18,0.71
2656.8,394.66,0.16,0.83
2713.0,388.09,0.16,0.82
2467.3,343.84,0.15,0.72
2442.5,344.68,0.14,0.73
2508.6,353.61,0.15,0.74
2655.1,368.10,0.16,0.77
2539.6,351.53,0.15,0.74
2616.8,358.20,0.16,0.75
2754.4,350.53,0.16,0.74
2677.6,325.30,0.16,0.68
2722.8,320.97,0.16,0.68
2710.4,326.85,0.16,0.69
2590.1,304.54,0.15,0.64
2541.6,279.36,0.15,0.59
2446.1,253.68,0.15,0.53
2583.8,286.14,0.15,0.60
2577.7,315.86,0.15,0.66
2558.4,292.90,0.15,0.62
2480.6,280.68,0.15,0.59
2424.6,261.00,0.14,0.55
2536.5,283.99,0.15,0.60
2572.5,276.41,0.15,0.58
2617.3,269.05,0.16,0.57
2627.9,266.00,0.16,0.56
2614.2,265.88,0.16,0.56
2513.9,240.94,0.15,0.51
2564.9,245.67,0.15,0.52
2511.4,237.72,0.15,0.50
2344.0,205.76,0.14,0.43
2324.3,190.55,0.14,0.40
2403.1,224.15,0.14,0.47
2362.4,205.41,0.14,0.43
2234.2,197.14,0.13,0.41
1975.1,169.10,0.12,0.36
1914.1,155.42,0.11,0.33
2233.4,189.97,0.13,0.40
2320.2,227.09,0.14,0.48
2282.6,194.41,0.14,0.41
2866.0,226.33,0.17,0.48
2675.1,216.33,0.16,0.46
2836.5,230.47,0.17,0.48
2756.6,228.32,0.16,0.48
2763.4,225.48,0.16,0.47
2582.6,203.59,0.15,0.43
2559.2,202.88,0.15,0.43
2691.9,202.93,0.16,0.43
2806.8,191.21,0.17,0.40
2733.5,206.14,0.16,0.43
2766.5,196.78,0.16,0.41
2883.3,201.33,0.17,0.42
2747.0,225.90,0.16,0.48
2720.5,218.12,0.16,0.46
2810.0,224.39,0.17,0.47
2878.5,220.60,0.17,0.46
3262.8,253.09,0.19,0.53
3232.0,264.56,0.19,0.56
3401.9,269.94,0.20,0.57
3429.4,296.51,0.20,0.62
3348.8,295.28,0.20,0.62
3425.7,298.28,0.20,0.63
3654.4,309.32,0.22,0.65
3871.6,308.02,0.23,0.65
4062.6,296.62,0.24,0.62
4327.9,299.16,0.26,0.63
4161.7,286.52,0.25,0.60
4387.4,301.38,0.26,0.63
4278.9,300.30,0.25,0.63
4105.4,292.62,0.24,0.62
4150.5,293.02,0.25,0.62
4066.6,298.20,0.24,0.63
4005.1,321.85,0.24,0.68
4089.7,313.37,0.24,0.66
4141.1,317.40,0.25,0.67
4318.4,325.28,0.26,0.68
4364.4,330.06,0.26,0.69
4352.3,332.86,0.26,0.70
4345.8,347.88,0.26,0.73
4390.3,347.66,0.26,0.73
4597.3,372.35,0.27,0.78
4583.0,383.86,0.27,0.81
4735.1,388.33,0.28,0.82
4921.9,391.42,0.29,0.82
4573.8,351.03,0.27,0.74
4612.9,352.45,0.27,0.74
4267.5,303.70,0.25,0.64
4409.1,317.94,0.26,0.67
4618.7,338.92,0.27,0.71
4635.6,335.37,0.28,0.71
4326.5,306.72,0.26,0.65
4335.1,303.79,0.26,0.64
4245.9,299.21,0.25,0.63
4217.9,297.95,0.25,0.63
4158.9,294.10,0.25,0.62
3870.3,275.84,0.23,0.58
3243.1,223.14,0.19,0.47
3713.8,259.57,0.22,0.55
3698.9,254.49,0.22,0.54
3689.6,258.40,0.22,0.54
4100.3,297.53,0.24,0.63
3908.0,283.00,0.23,0.60
3882.2,283.56,0.23,0.60
3617.3,257.77,0.21,0.54
3600.8,262.94,0.21,0.55
3788.0,286.14,0.22,0.60
3667.5,282.60,0.22,0.59
3932.8,294.89,0.23,0.62
3892.7,288.64,0.23,0.61
4212.2,309.97,0.25,0.65
4195.6,302.77,0.25,0.64
4172.8,292.58,0.25,0.62
4360.6,302.77,0.26,0.64
4403.1,303.95,0.26,0.64
4401.3,296.81,0.26,0.62
4314.2,291.81,0.26,0.61
4218.7,291.68,0.25,0.61
4321.4,294.99,0.26,0.62
4371.9,308.33,0.26,0.65
4435.8,311.26,0.26,0.65
4611.7,309.49,0.27,0.65
4777.5,296.95,0.28,0.62
4763.4,298.46,0.28,0.63
4824.2,302.86,0.29,0.64
5432.6,302.89,0.32,0.64
5637.3,336.83,0.33,0.71
5824.7,338.81,0.35,0.71
5688.1,336.58,0.34,0.71
5759.3,334.23,0.34,0.70
5598.6,316.14,0.33,0.67
5575.8,313.54,0.33,0.66
5698.6,307.41,0.34,0.65
5993.1,303.08,0.36,0.64
6006.6,299.55,0.36,0.63
5982.9,294.03,0.36,0.62
5903.6,285.27,0.35,0.60
5513.1,296.50,0.33,0.62
5734.0,296.35,0.34,0.62
5887.6,295.54,0.35,0.62
5764.6,296.36,0.34,0.62
5726.6,293.35,0.34,0.62
6147.5,304.04,0.36,0.64
6124.3,306.80,0.36,0.65
6451.2,303.64,0.38,0.64
6737.8,289.42,0.40,0.61
7024.8,284.92,0.42,0.60
7152.1,304.51,0.42,0.64
7363.8,300.04,0.44,0.63
7389.5,296.23,0.44,0.62
6959.2,296.82,0.41,0.62
7102.8,291.84,0.42,0.61
7444.4,307.35,0.44,0.65
7129.6,319.66,0.42,0.67
6565.8,296.86,0.39,0.62
6339.9,314.23,0.38,0.66
5878.1,306.02,0.35,0.64
6522.5,314.60,0.39,0.66
6597.1,334.72,0.39,0.70
7283.2,331.20,0.43,0.70
7853.7,330.32,0.47,0.70
7700.0,331.72,0.46,0.70
7780.9,346.65,0.46,0.73
8042.6,354.60,0.48,0.75
8244.7,367.71,0.49,0.77
8100.0,360.52,0.48,0.76
8234.5,380.84,0.49,0.80
8013.4,406.57,0.48,0.86
8200.8,470.43,0.49,0.99
8754.7,464.61,0.52,0.98
9318.4,470.54,0.55,0.99
9733.2,475.24,0.58,1.00
9906.0,466.27,0.59,0.99
9837.9,427.42,0.58,0.90
9946.8,434.85,0.59,0.92
10861.5,461.58,0.64,0.98
10912.7,457.96,0.65,0.97
11246.2,462.81,0.67,0.98
11623.9,466.93,0.69,0.99
11667.1,453.96,0.69,0.96
13749.6,422.48,0.82,0.89
16850.3,421.15,1.00,0.89
16047.6,451.74,1.00,0.96
14843.4,472.86,0.99,1.00
15059.6,436.49,1.00,1.00


==> ETH-USDshort.csv <==
Date,Open,High,Low,Close,Adj Close,Volume
2015-08-06,0.674700,3.000000,0.674700,3.000000,3.000000,371
2015-08-07,3.000000,3.000000,0.150000,1.200000,1.200000,1438
2015-08-08,1.200000,1.200000,1.200000,1.200000,1.200000,0
2015-08-09,1.200000,1.200000,1.200000,1.200000,1.200000,0
2015-08-10,1.200000,1.200000,0.650400,0.990000,0.990000,7419
2015-08-11,0.990000,1.290000,0.905000,1.290000,1.290000,2376
2015-08-12,1.290000,1.880000,1.260000,1.880000,1.880000,4923
2015-08-13,1.880000,2.100000,1.790000,1.790000,1.790000,11070
2015-08-14,1.790000,1.790000,1.500000,1.790000,1.790000,14812
2015-08-15,1.790000,1.790000,0.500000,1.370000,1.370000,10794
2015-08-16,1.370000,1.590000,1.250000,1.300000,1.300000,6063



==> FMIData.csv <==
Year,m,d,Time,Time zone,maxtmp,mintmp
2019,1,1,00:00,UTC,4.2,0.1
2019,1,2,00:00,UTC,1.9,-6
2019,1,3,00:00,UTC,-5.8,-11.3
2019,1,4,00:00,UTC,1,-11.9
2019,1,5,00:00,UTC,-0.7,-5.6
2019,1,6,00:00,UTC,0.2,-7.3
2019,1,7,00:00,UTC,2.2,-0.3
2019,1,8,00:00,UTC,0.9,-0.9
2019,1,9,00:00,UTC,-0.3,-4.1
2019,1,10,00:00,UTC,-2.9,-5.7
2019,1,11,00:00,UTC,2.3,-3.6
2019,1,12,00:00,UTC,2,-3.3
2019,1,13,00:00,UTC,0.5,-6
2019,1,14,00:00,UTC,0.3,-4.4
2019,1,15,00:00,UTC,-4.4,-7.5
2019,1,16,00:00,UTC,-3.4,-8.1
2019,1,17,00:00,UTC,-1,-7.7
2019,1,18,00:00,UTC,-7.2,-10.7
2019,1,19,00:00,UTC,0.3,-12.1
2019,1,20,00:00,UTC,-0.2,-10.7
2019,1,21,00:00,UTC,-10.6,-16.9
2019,1,22,00:00,UTC,-10.4,-19.7
2019,1,23,00:00,UTC,0,-12.9
2019,1,24,00:00,UTC,-0.9,-12.3
2019,1,25,00:00,UTC,-2.5,-10.9
2019,1,26,00:00,UTC,-4.9,-10.4
2019,1,27,00:00,UTC,-10.1,-17.7
2019,1,28,00:00,UTC,-5.2,-17.9
2019,1,29,00:00,UTC,-4.1,-5.6
2019,1,30,00:00,UTC,0.6,-5.1
2019,1,31,00:00,UTC,-0.1,-5.6
2019,2,1,00:00,UTC,-1.5,-6.2
2019,2,2,00:00,UTC,-2.1,-4.7
2019,2,3,00:00,UTC,1.8,-3.1
2019,2,4,00:00,UTC,1.1,-5.9
2019,2,5,00:00,UTC,0.8,-6
2019,2,6,00:00,UTC,-0.2,-8.2
2019,2,7,00:00,UTC,1.5,-6.9
2019,2,8,00:00,UTC,2.1,0.2
2019,2,9,00:00,UTC,2.3,0.7
2019,2,10,00:00,UTC,3.3,0.1
2019,2,11,00:00,UTC,2.7,0.2
2019,2,12,00:00,UTC,0.6,-2.3
2019,2,13,00:00,UTC,0.9,-4
2019,2,14,00:00,UTC,2.9,0.4
2019,2,15,00:00,UTC,8.2,1.6
2019,2,16,00:00,UTC,4.1,0.4
2019,2,17,00:00,UTC,4.9,0.5
2019,2,18,00:00,UTC,2.3,-2.9
2019,2,19,00:00,UTC,2.2,1.2
2019,2,20,00:00,UTC,2.7,-3.8
2019,2,21,00:00,UTC,-3.3,-7.9
2019,2,22,00:00,UTC,-1.6,-10.7
2019,2,23,00:00,UTC,5.6,-4.2
2019,2,24,00:00,UTC,4.3,0.9
2019,2,25,00:00,UTC,8.3,4.1
2019,2,26,00:00,UTC,5.3,1.4
2019,2,27,00:00,UTC,5.8,-0.1
2019,2,28,00:00,UTC,5.2,-1.3
2019,3,1,00:00,UTC,-1.2,-7.2
2019,3,2,00:00,UTC,2.7,-5.2
2019,3,3,00:00,UTC,1.3,-7.8
2019,3,4,00:00,UTC,-1.3,-5.3
2019,3,5,00:00,UTC,-1.2,-7
2019,3,6,00:00,UTC,-2.7,-13.1
2019,3,7,00:00,UTC,0.4,-2.8
2019,3,8,00:00,UTC,3.9,0.4
2019,3,9,00:00,UTC,2.2,-2.1
2019,3,10,00:00,UTC,1.8,-2.4
2019,3,11,00:00,UTC,-2.1,-6.4
2019,3,12,00:00,UTC,-0.8,-8.8
2019,3,13,00:00,UTC,-0.3,-9.3
2019,3,14,00:00,UTC,1.9,-1.1
2019,3,15,00:00,UTC,2.6,0.7
2019,3,16,00:00,UTC,3.2,0.8
2019,3,17,00:00,UTC,2.2,0.2
2019,3,18,00:00,UTC,3.3,1.3
2019,3,19,00:00,UTC,3.3,1.1
2019,3,20,00:00,UTC,3,-0.4
2019,3,21,00:00,UTC,4.7,0.6
2019,3,22,00:00,UTC,7.4,1.3
2019,3,23,00:00,UTC,3.8,-0.1
2019,3,24,00:00,UTC,7,0.8
2019,3,25,00:00,UTC,5.5,-0.4
2019,3,26,00:00,UTC,3.4,-2.1
2019,3,27,00:00,UTC,2.3,-3.9
2019,3,28,00:00,UTC,6,-1.2
2019,3,29,00:00,UTC,7.4,2.4
2019,3,30,00:00,UTC,9.8,1.8
2019,3,31,00:00,UTC,5.3,2
2019,4,1,00:00,UTC,8,-0.1
2019,4,2,00:00,UTC,5,1.3
2019,4,3,00:00,UTC,7.1,-0.1
2019,4,4,00:00,UTC,7.2,2.9
2019,4,5,00:00,UTC,7.4,-1.1
2019,4,6,00:00,UTC,8.3,0.4
2019,4,7,00:00,UTC,8.8,0.2
2019,4,8,00:00,UTC,8.9,0.9
2019,4,9,00:00,UTC,2.8,0.8
2019,4,10,00:00,UTC,2.4,-1.4
2019,4,11,00:00,UTC,2.9,-3.1
2019,4,12,00:00,UTC,3.4,-3.6
2019,4,13,00:00,UTC,5.3,1.4
2019,4,14,00:00,UTC,7.2,2.5
2019,4,15,00:00,UTC,6.6,-0.7
2019,4,16,00:00,UTC,9.2,1.7
2019,4,17,00:00,UTC,6.3,1.8
2019,4,18,00:00,UTC,9.5,3.6
2019,4,19,00:00,UTC,16.8,2.9
2019,4,20,00:00,UTC,13.3,5.2
2019,4,21,00:00,UTC,8.8,4.4
2019,4,22,00:00,UTC,13,3.2
2019,4,23,00:00,UTC,16.7,5.5
2019,4,24,00:00,UTC,12.7,4.1
2019,4,25,00:00,UTC,15.7,6.6
2019,4,26,00:00,UTC,14.7,8.9
2019,4,27,00:00,UTC,14.5,8.9
2019,4,28,00:00,UTC,13.4,3.8
2019,4,29,00:00,UTC,6.4,1.2
2019,4,30,00:00,UTC,7.3,2.6
2019,5,1,00:00,UTC,12.2,3.2
2019,5,2,00:00,UTC,9.1,3.3
2019,5,3,00:00,UTC,4.7,0.4
2019,5,4,00:00,UTC,3.5,-0.4
2019,5,5,00:00,UTC,7.1,0.7
2019,5,6,00:00,UTC,7.3,3.5
2019,5,7,00:00,UTC,7.7,5
2019,5,8,00:00,UTC,10.2,4.7
2019,5,9,00:00,UTC,12.1,2.9
2019,5,10,00:00,UTC,11.5,7.1
2019,5,11,00:00,UTC,11.7,6.4
2019,5,12,00:00,UTC,11.8,5.1
2019,5,13,00:00,UTC,12.6,5
2019,5,14,00:00,UTC,12.9,6.6
2019,5,15,00:00,UTC,11.1,5.2
2019,5,16,00:00,UTC,13.6,5.8
2019,5,17,00:00,UTC,15,7.3
2019,5,18,00:00,UTC,17.8,9.1
2019,5,19,00:00,UTC,17.3,11.4
2019,5,20,00:00,UTC,19.3,13.1
2019,5,21,00:00,UTC,19.4,13.3
2019,5,22,00:00,UTC,17.7,14.5
2019,5,23,00:00,UTC,15.7,9.6
2019,5,24,00:00,UTC,10.8,8.6
2019,5,25,00:00,UTC,11.7,8.1
2019,5,26,00:00,UTC,11.7,8.2
2019,5,27,00:00,UTC,11.6,8.7
2019,5,28,00:00,UTC,12.8,8.6
2019,5,29,00:00,UTC,15.2,10.9
2019,5,30,00:00,UTC,14.6,7.7
2019,5,31,00:00,UTC,14.7,8.7
2019,6,1,00:00,UTC,15.1,9.2
2019,6,2,00:00,UTC,17.4,10.1
2019,6,3,00:00,UTC,16.5,8.5
2019,6,4,00:00,UTC,22.2,11.1
2019,6,5,00:00,UTC,19.2,11.7
2019,6,6,00:00,UTC,21.1,15.3
2019,6,7,00:00,UTC,21.9,17.5
2019,6,8,00:00,UTC,21.7,16.6
2019,6,9,00:00,UTC,20.4,15.8
2019,6,10,00:00,UTC,16.9,13.3
2019,6,11,00:00,UTC,15.9,11.1
2019,6,12,00:00,UTC,17,12.2
2019,6,13,00:00,UTC,15.7,12.4
2019,6,14,00:00,UTC,15.3,12.1
2019,6,15,00:00,UTC,19.3,13.1
2019,6,16,00:00,UTC,20.6,12.7
2019,6,17,00:00,UTC,21,14.7
2019,6,18,00:00,UTC,22,14.2
2019,6,19,00:00,UTC,20.2,13.5
2019,6,20,00:00,UTC,19.9,13.3
2019,6,21,00:00,UTC,21.5,15.5
2019,6,22,00:00,UTC,19.2,14.8
2019,6,23,00:00,UTC,19.6,13.5
2019,6,24,00:00,UTC,23,14.5
2019,6,25,00:00,UTC,21,13
2019,6,26,00:00,UTC,19.2,13.4
2019,6,27,00:00,UTC,19.5,13.4
2019,6,28,00:00,UTC,20.8,12
2019,6,29,00:00,UTC,20.8,11.2
2019,6,30,00:00,UTC,22,14.5
2019,7,1,00:00,UTC,21.6,14
2019,7,2,00:00,UTC,17.9,13.3
2019,7,3,00:00,UTC,19.3,11.8
2019,7,4,00:00,UTC,17.3,10
2019,7,5,00:00,UTC,13.5,10.4
2019,7,6,00:00,UTC,16.8,10.2
2019,7,7,00:00,UTC,15.3,10
2019,7,8,00:00,UTC,17.9,12.8
2019,7,9,00:00,UTC,14.2,11.2
2019,7,10,00:00,UTC,19.7,12.2
2019,7,11,00:00,UTC,18.9,11.9
2019,7,12,00:00,UTC,20.3,9.4
2019,7,13,00:00,UTC,20.1,13.8
2019,7,14,00:00,UTC,16,10.6
2019,7,15,00:00,UTC,16.5,13.6
2019,7,16,00:00,UTC,17.2,14
2019,7,17,00:00,UTC,19.7,13.5
2019,7,18,00:00,UTC,23.9,13.6
2019,7,19,00:00,UTC,23.9,14.9
2019,7,20,00:00,UTC,24.7,14.6
2019,7,21,00:00,UTC,21.4,15.2
2019,7,22,00:00,UTC,21.2,18
2019,7,23,00:00,UTC,25.4,18.6
2019,7,24,00:00,UTC,29,17.4
2019,7,25,00:00,UTC,27,18.6
2019,7,26,00:00,UTC,24,17.7
2019,7,27,00:00,UTC,26.5,20.6
2019,7,28,00:00,UTC,31.3,21.1
2019,7,29,00:00,UTC,21.1,16.5
2019,7,30,00:00,UTC,18.4,11.6
2019,7,31,00:00,UTC,20.6,11.5
2019,8,1,00:00,UTC,18,11.1
2019,8,2,00:00,UTC,19.7,11.9
2019,8,3,00:00,UTC,16.9,10.1
2019,8,4,00:00,UTC,18.4,8.7
2019,8,5,00:00,UTC,22.5,9.8
2019,8,6,00:00,UTC,20.5,13.1
2019,8,7,00:00,UTC,17.6,16.3
2019,8,8,00:00,UTC,18.3,14.2
2019,8,9,00:00,UTC,22.2,14.5
2019,8,10,00:00,UTC,19.1,13.9
2019,8,11,00:00,UTC,19.4,16.4
2019,8,12,00:00,UTC,19.4,17.2
2019,8,13,00:00,UTC,18.4,16.3
2019,8,14,00:00,UTC,18.2,16.1
2019,8,15,00:00,UTC,19.8,14.1
2019,8,16,00:00,UTC,18.5,13.6
2019,8,17,00:00,UTC,19.9,16.4
2019,8,18,00:00,UTC,20,17.2
2019,8,19,00:00,UTC,19.3,16.1
2019,8,20,00:00,UTC,18.7,16.3
2019,8,21,00:00,UTC,17.3,16.4
2019,8,22,00:00,UTC,19,13.8
2019,8,23,00:00,UTC,18.4,13
2019,8,24,00:00,UTC,21.6,14.3
2019,8,25,00:00,UTC,18.9,11.7
2019,8,26,00:00,UTC,19.7,15.7
2019,8,27,00:00,UTC,19.7,15.5
2019,8,28,00:00,UTC,20.5,14.2
2019,8,29,00:00,UTC,20.9,17.5
2019,8,30,00:00,UTC,20.9,17.6
2019,8,31,00:00,UTC,19.6,15.2
2019,9,1,00:00,UTC,18.6,13.6
2019,9,2,00:00,UTC,20,15.6
2019,9,3,00:00,UTC,17.6,14.5
2019,9,4,00:00,UTC,18.1,13.1
2019,9,5,00:00,UTC,19.2,13.7
2019,9,6,00:00,UTC,17.3,13.5
2019,9,7,00:00,UTC,16.4,11.1
2019,9,8,00:00,UTC,16.5,14.4
2019,9,9,00:00,UTC,17.7,15.7
2019,9,10,00:00,UTC,20.8,16.2
2019,9,11,00:00,UTC,20.6,14.7
2019,9,12,00:00,UTC,16.7,15.3
2019,9,13,00:00,UTC,16.1,11.7
2019,9,14,00:00,UTC,14.6,9
2019,9,15,00:00,UTC,13.9,8.4
2019,9,16,00:00,UTC,13.4,9
2019,9,17,00:00,UTC,12.1,6.2
2019,9,18,00:00,UTC,12.2,7.4
2019,9,19,00:00,UTC,12.3,2.9
2019,9,20,00:00,UTC,12.4,2.5
2019,9,21,00:00,UTC,10.7,7.4
2019,9,22,00:00,UTC,10.8,4.3
2019,9,23,00:00,UTC,11.3,1.6
2019,9,24,00:00,UTC,9.4,4.4
2019,9,25,00:00,UTC,8.7,6.7
2019,9,26,00:00,UTC,13.2,5.1
2019,9,27,00:00,UTC,10.9,5.9
2019,9,28,00:00,UTC,12.4,9.5
2019,9,29,00:00,UTC,13.3,10.7
2019,9,30,00:00,UTC,13,11.4
2019,10,1,00:00,UTC,13,6.1
2019,10,2,00:00,UTC,8.5,5.2
2019,10,3,00:00,UTC,6.9,3.8
2019,10,4,00:00,UTC,4.6,2.2
2019,10,5,00:00,UTC,4.8,0
2019,10,6,00:00,UTC,6.7,1
2019,10,7,00:00,UTC,7,3.3
2019,10,8,00:00,UTC,6.9,3.3
2019,10,9,00:00,UTC,7.5,2.2
2019,10,10,00:00,UTC,9.4,4.6
2019,10,11,00:00,UTC,11.3,6.3
2019,10,12,00:00,UTC,11.6,8.6
2019,10,13,00:00,UTC,12.7,7.3
2019,10,14,00:00,UTC,8.9,3.8
2019,10,15,00:00,UTC,8,0.5
2019,10,16,00:00,UTC,8.6,5.1
2019,10,17,00:00,UTC,6,4.8
2019,10,18,00:00,UTC,10.4,4.9
2019,10,19,00:00,UTC,12,10.1
2019,10,20,00:00,UTC,11.2,8
2019,10,21,00:00,UTC,10.8,4.9
2019,10,22,00:00,UTC,11.1,3.2
2019,10,23,00:00,UTC,11.4,8.3
2019,10,24,00:00,UTC,11.3,10.3
2019,10,25,00:00,UTC,11.9,9.9
2019,10,26,00:00,UTC,11.4,6.1
2019,10,27,00:00,UTC,6.1,1.3
2019,10,28,00:00,UTC,3,0.5
2019,10,29,00:00,UTC,1.8,-2.4
2019,10,30,00:00,UTC,2.6,-3.2
2019,10,31,00:00,UTC,6.5,0.7
2019,11,1,00:00,UTC,5.4,0.4
2019,11,2,00:00,UTC,6.7,0
2019,11,3,00:00,UTC,5.5,2.2
2019,11,4,00:00,UTC,2.4,-0.9
2019,11,5,00:00,UTC,1,-1.7
2019,11,6,00:00,UTC,-0.5,-3.6
2019,11,7,00:00,UTC,1.9,-3.4
2019,11,8,00:00,UTC,5.4,-0.7
2019,11,9,00:00,UTC,7.2,5.4
2019,11,10,00:00,UTC,8.1,5.3
2019,11,11,00:00,UTC,7.6,-0.5
2019,11,12,00:00,UTC,6.4,-0.8
2019,11,13,00:00,UTC,7.6,5.4
2019,11,14,00:00,UTC,9.7,6.3
2019,11,15,00:00,UTC,6.4,0.5
2019,11,16,00:00,UTC,2.8,-0.2
2019,11,17,00:00,UTC,8.6,2.7
2019,11,18,00:00,UTC,7.7,3.3
2019,11,19,00:00,UTC,7.4,6
2019,11,20,00:00,UTC,6.3,5.5
2019,11,21,00:00,UTC,5.9,3.2
2019,11,22,00:00,UTC,5.6,0
2019,11,23,00:00,UTC,1.5,-0.1
2019,11,24,00:00,UTC,1.4,-0.2
2019,11,25,00:00,UTC,1.8,0.4
2019,11,26,00:00,UTC,2.1,0.7
2019,11,27,00:00,UTC,3.3,1.8
2019,11,28,00:00,UTC,4.4,3
2019,11,29,00:00,UTC,5.1,0.2
2019,11,30,00:00,UTC,0.2,-5
2019,12,1,00:00,UTC,1.6,-3.4
2019,12,2,00:00,UTC,1.1,-2
2019,12,3,00:00,UTC,2.2,-2.9
2019,12,4,00:00,UTC,6.4,2
2019,12,5,00:00,UTC,7.3,4.1
2019,12,6,00:00,UTC,7.3,5.1
2019,12,7,00:00,UTC,6.6,4.6
2019,12,8,00:00,UTC,6.4,1.8
2019,12,9,00:00,UTC,7.6,3.8
2019,12,10,00:00,UTC,6.2,-3.6
2019,12,11,00:00,UTC,3.6,-4.3
2019,12,12,00:00,UTC,3.3,0.4
2019,12,13,00:00,UTC,3.9,1.9
2019,12,14,00:00,UTC,3.7,2.1
2019,12,15,00:00,UTC,3.5,0.9
2019,12,16,00:00,UTC,4.4,2.7
2019,12,17,00:00,UTC,5.4,3.4
2019,12,18,00:00,UTC,6.8,2.1
2019,12,19,00:00,UTC,3,1
2019,12,20,00:00,UTC,4.3,0.6
2019,12,21,00:00,UTC,3.9,2.5
2019,12,22,00:00,UTC,5.3,2.8
2019,12,23,00:00,UTC,5.4,3.6
2019,12,24,00:00,UTC,4.4,2.3
2019,12,25,00:00,UTC,2.7,1.2
2019,12,26,00:00,UTC,1.8,0.4
2019,12,27,00:00,UTC,0.4,-4.2
2019,12,28,00:00,UTC,-2,-6.7
2019,12,29,00:00,UTC,4.5,-7.1
2019,12,30,00:00,UTC,6.6,4.3
2019,12,31,00:00,UTC,5.7,-0.9
2020,1,1,00:00,UTC,4.1,-1.3
2020,1,2,00:00,UTC,5.4,2.7
2020,1,3,00:00,UTC,5.9,4.5
2020,1,4,00:00,UTC,5.4,1.5
2020,1,5,00:00,UTC,2.4,-3.4
2020,1,6,00:00,UTC,3.1,-2.9
2020,1,7,00:00,UTC,5.5,3.1
2020,1,8,00:00,UTC,7.3,4.6
2020,1,9,00:00,UTC,7.6,1.9
2020,1,10,00:00,UTC,2.2,-2.1
2020,1,11,00:00,UTC,4.3,-3.9
2020,1,12,00:00,UTC,6.4,3.4
2020,1,13,00:00,UTC,5.8,1.4
2020,1,14,00:00,UTC,4.5,2.2
2020,1,15,00:00,UTC,6.9,3.1
2020,1,16,00:00,UTC,6.5,4.5
2020,1,17,00:00,UTC,5.8,3.6
2020,1,18,00:00,UTC,5.2,2.4
2020,1,19,00:00,UTC,5.5,2.8
2020,1,20,00:00,UTC,4.5,2
2020,1,21,00:00,UTC,8.2,3.6
2020,1,22,00:00,UTC,4.5,0.2
2020,1,23,00:00,UTC,4,-2
2020,1,24,00:00,UTC,4,1.7
2020,1,25,00:00,UTC,3.2,0.2
2020,1,26,00:00,UTC,5.8,-0.4
2020,1,27,00:00,UTC,3.4,-0.8
2020,1,28,00:00,UTC,3.9,1.6
2020,1,29,00:00,UTC,3.2,1.3
2020,1,30,00:00,UTC,2.8,1.4
2020,1,31,00:00,UTC,2.6,1.7
2020,2,1,00:00,UTC,3,1.8
2020,2,2,00:00,UTC,5.3,2.4
2020,2,3,00:00,UTC,2.6,-1.2
2020,2,4,00:00,UTC,-0.6,-5
2020,2,5,00:00,UTC,2.2,-6.6
2020,2,6,00:00,UTC,2.2,-5
2020,2,7,00:00,UTC,0.3,-7.2
2020,2,8,00:00,UTC,2.6,0.2
2020,2,9,00:00,UTC,3.9,2.4
2020,2,10,00:00,UTC,4.9,2.9
2020,2,11,00:00,UTC,4.7,2.2
2020,2,12,00:00,UTC,4.1,0.6
2020,2,13,00:00,UTC,3.7,1.5
2020,2,14,00:00,UTC,2.7,-1.8
2020,2,15,00:00,UTC,3,-2.7
2020,2,16,00:00,UTC,4.3,2.7
2020,2,17,00:00,UTC,5.9,4
2020,2,18,00:00,UTC,5.5,4.6
2020,2,19,00:00,UTC,5.1,3.6
2020,2,20,00:00,UTC,3.6,-0.4
2020,2,21,00:00,UTC,4.1,1.1
2020,2,22,00:00,UTC,4.9,2
2020,2,23,00:00,UTC,5.8,2.7
2020,2,24,00:00,UTC,4.8,0.7
2020,2,25,00:00,UTC,1.4,-3.2
2020,2,26,00:00,UTC,1.1,-1.4
2020,2,27,00:00,UTC,-0.2,-5.9
2020,2,28,00:00,UTC,1.6,-7.2
2020,2,29,00:00,UTC,1.8,-7.9
2020,3,1,00:00,UTC,3.9,0.4
2020,3,2,00:00,UTC,4.7,1.2
2020,3,3,00:00,UTC,3.1,-0.2
2020,3,4,00:00,UTC,3.2,0.5
2020,3,5,00:00,UTC,3.6,2.4
2020,3,6,00:00,UTC,5.3,1.2
2020,3,7,00:00,UTC,3.2,-1.9
2020,3,8,00:00,UTC,3.1,-2.1
2020,3,9,00:00,UTC,4.7,2.6
2020,3,10,00:00,UTC,4.8,2.7
2020,3,11,00:00,UTC,3.9,2.6
2020,3,12,00:00,UTC,5.2,2.7
2020,3,13,00:00,UTC,4.3,0.3
2020,3,14,00:00,UTC,0.9,-4.9
2020,3,15,00:00,UTC,3.9,-3.8
2020,3,16,00:00,UTC,6.1,2
2020,3,17,00:00,UTC,4.3,-3.8
2020,3,18,00:00,UTC,5.1,3.2
2020,3,19,00:00,UTC,6.5,1.4
2020,3,20,00:00,UTC,4.9,-0.9
2020,3,21,00:00,UTC,2.5,-5
2020,3,22,00:00,UTC,0.4,-5.2
2020,3,23,00:00,UTC,3,-1.3
2020,3,24,00:00,UTC,4.1,2
2020,3,25,00:00,UTC,4.9,3.3
2020,3,26,00:00,UTC,5.6,3.5

==> averagepredloss.csv <==
a,b
-2,0.6
-1.96,0.529140649984
-1.92,0.465128255488
-1.88,0.407618138112
-1.84,0.356274671616
-1.8,0.3107712
-1.76,0.270789955584
-1.72,0.236021977088
-1.68,0.206167027712
-1.64,0.180933513216001
-1.6,0.160038400000001
-1.56,0.143207133184001
-1.52,0.130173554688001
-1.48,0.120679821312001
-1.44,0.114476322816001
-1.4,0.1113216
-1.36,0.110982262784001
-1.32,0.113232908288
-1.28,0.117856038912
-1.24,0.124641980416
-1.2,0.133388800000001
-1.16,0.143902224384
-1.12,0.155995557888
-1.08,0.169489600512
-1.04,0.184212566016
-1,0.2
-0.96,0.216694697984
-0.92,0.234146623488
-0.88,0.252212826112
-0.84,0.270757359616
-0.8,0.2896512
-0.76,0.308772163584
-0.72,0.328004825088
-0.68,0.347240435712
-0.64,0.366376841216
-0.6,0.3853184
-0.56,0.403975901184
-0.52,0.422266482688
-0.48,0.440113549312
-0.44,0.457446690816
-0.4,0.4742016
-0.36,0.490319990784
-0.32,0.505749516288
-0.28,0.520443686912
-0.24,0.534361788416
-0.2,0.5474688
-0.16,0.559735312384
-0.12,0.571137445888
-0.0800000000000001,0.581656768512
-0.04,0.591280214016
0,0.6
0.04,0.607813545984
0.0800000000000001,0.614723391488
0.12,0.620737114112
0.16,0.625867247616
0.2,0.6301312
0.24,0.633551171584
0.28,0.636154073088
0.32,0.637971443712
0.36,0.639039369216
0.4,0.6393984
0.44,0.639093469184
0.48,0.638173810688
0.52,0.636692877312
0.56,0.634708258816
0.6,0.6322816
0.64,0.629478518784
0.68,0.626368524288
0.72,0.623024934912
0.76,0.619524796416
0.8,0.6159488
0.84,0.612381200384
0.88,0.608909733888
0.92,0.605625536512
0.96,0.602623062016
1,0.6
1.04,0.597857193984
1.08,0.596298559488
1.12,0.595431002112
1.16,0.595364335616
1.2,0.5962112
1.24,0.598086979584
1.28,0.601109721088
1.32,0.605400051712
1.36,0.611081097216
1.4,0.6182784
1.44,0.627119837184
1.48,0.637735538688
1.52,0.650257805312
1.56,0.664821026816
1.6,0.6815616
1.64,0.700617846784
1.68,0.722129932288
1.72,0.746239782912
1.76,0.773091004416
1.8,0.8028288
1.84,0.835599888384
1.88,0.871552421888
1.92,0.910835904512
1.96,0.953601110016
2,1


==> emprisk.csv <==
a,b
-2,0.999999999999999
-1.96,0.972373417983999
-1.92,0.944961343487999
-1.88,0.917766746111999
-1.84,0.890794479615999
-1.8,0.864051199999999
-1.76,0.837545283583999
-1.72,0.811286745087999
-1.68,0.785287155711999
-1.64,0.759559561216
-1.6,0.7341184
-1.56,0.708979421184
-1.52,0.684159602687999
-1.48,0.659677069311999
-1.44,0.635551010815999
-1.4,0.611801599999999
-1.36,0.588449910783999
-1.32,0.565517836287999
-1.28,0.543028006911999
-1.24,0.521003708416
-1.2,0.4994688
-1.16,0.478447632384
-1.12,0.457964965888
-1.08,0.438045888512
-1.04,0.418715734016
-1,0.4
-0.96,0.381924265984
-0.92,0.364514111488
-0.88,0.347795034112
-0.84,0.331792367616
-0.8,0.3165312
-0.76,0.302036291584
-0.72,0.288331993088
-0.68,0.275442163712
-0.64,0.263390089216
-0.6,0.2521984
-0.56,0.241888989184
-0.52,0.232482930688
-0.48,0.224000397312
-0.44,0.216460578816
-0.4,0.2098816
-0.36,0.204280438784
-0.32,0.199672844288
-0.28,0.196073254912
-0.24,0.193494716416
-0.2,0.1919488
-0.16,0.191445520384
-0.12,0.191993253888
-0.0800000000000001,0.193598656512
-0.04,0.196266582016
0,0.2
0.04,0.204799913984
0.0800000000000001,0.210665279488
0.12,0.217592922112
0.16,0.225577455616
0.2,0.2346112
0.24,0.244684099584
0.28,0.255783641088
0.32,0.267894771712
0.36,0.280999817216
0.4,0.2950784
0.44,0.310107357184
0.48,0.326060658688
0.52,0.342909325312
0.56,0.360621346816
0.6,0.3791616
0.64,0.398491766784
0.68,0.418570252288
0.72,0.439352102912
0.76,0.460788924416
0.8,0.4828288
0.84,0.505416208384
0.88,0.528491941888
0.92,0.551993024512
0.96,0.575852630016
1,0.6
1.04,0.624360361984
1.08,0.648854847488
1.12,0.673400410112
1.16,0.697909743616
1.2,0.7222912
1.24,0.746448707584
1.28,0.770281689088
1.32,0.793684979712
1.36,0.816548745216
1.4,0.8387584
1.44,0.860194525184
1.48,0.880732786688
1.52,0.900243853312
1.56,0.918593314816
1.6,0.9356416
1.64,0.951243894784
1.68,0.965250060288
1.72,0.977504550912
1.76,0.987846332416
1.8,0.9961088
1.84,1.002119696384
1.88,1.005701029888
1.92,1.006668992512
1.96,1.004833878016
2,1


==> hingeloss.csv <==
a,b
-2,3
-1.96,2.96
-1.92,2.92
-1.88,2.88
-1.84,2.84
-1.8,2.8
-1.76,2.76
-1.72,2.72
-1.68,2.68
-1.64,2.64
-1.6,2.6
-1.56,2.56
-1.52,2.52
-1.48,2.48
-1.44,2.44
-1.4,2.4
-1.36,2.36
-1.32,2.32
-1.28,2.28
-1.24,2.24
-1.2,2.2
-1.16,2.16
-1.12,2.12
-1.08,2.08
-1.04,2.04
-1,2
-0.96,1.96
-0.92,1.92
-0.88,1.88
-0.84,1.84
-0.8,1.8
-0.76,1.76
-0.72,1.72
-0.68,1.68
-0.64,1.64
-0.6,1.6
-0.56,1.56
-0.52,1.52
-0.48,1.48
-0.44,1.44
-0.4,1.4
-0.36,1.36
-0.32,1.32
-0.28,1.28
-0.24,1.24
-0.2,1.2
-0.16,1.16
-0.12,1.12
-0.0800000000000001,1.08
-0.04,1.04
0,1
0.04,0.96
0.0800000000000001,0.92
0.12,0.88
0.16,0.84
0.2,0.8
0.24,0.76
0.28,0.72
0.32,0.68
0.36,0.64
0.4,0.6
0.44,0.56
0.48,0.52
0.52,0.48
0.56,0.44
0.6,0.4
0.64,0.36
0.68,0.32
0.72,0.28
0.76,0.24
0.8,0.2
0.84,0.16
0.88,0.12
0.92,0.0800000000000001
0.96,0.04
1,0
1.04,0
1.08,0
1.12,0
1.16,0
1.2,0
1.24,0
1.28,0
1.32,0
1.36,0
1.4,0
1.44,0
1.48,0
1.52,0
1.56,0
1.6,0
1.64,0
1.68,0
1.72,0
1.76,0
1.8,0
1.84,0
1.88,0
1.92,0
1.96,0
2,0


==> linear.csv <==
a,b,c,d
-1,-1,-0.2,-0.7
-0.997997997997998,-0.997997997997998,-0.1995995995996,-0.698598598598599
-0.995995995995996,-0.995995995995996,-0.199199199199199,-0.697197197197197
-0.993993993993994,-0.993993993993994,-0.198798798798799,-0.695795795795796
-0.991991991991992,-0.991991991991992,-0.198398398398398,-0.694394394394394
-0.98998998998999,-0.98998998998999,-0.197997997997998,-0.692992992992993
-0.987987987987988,-0.987987987987988,-0.197597597597598,-0.691591591591592
-0.985985985985986,-0.985985985985986,-0.197197197197197,-0.69019019019019
-0.983983983983984,-0.983983983983984,-0.196796796796797,-0.688788788788789
-0.981981981981982,-0.981981981981982,-0.196396396396396,-0.687387387387387
-0.97997997997998,-0.97997997997998,-0.195995995995996,-0.685985985985986
-0.977977977977978,-0.977977977977978,-0.195595595595596,-0.684584584584585
-0.975975975975976,-0.975975975975976,-0.195195195195195,-0.683183183183183
-0.973973973973974,-0.973973973973974,-0.194794794794795,-0.681781781781782
-0.971971971971972,-0.971971971971972,-0.194394394394394,-0.68038038038038
-0.96996996996997,-0.96996996996997,-0.193993993993994,-0.678978978978979
-0.967967967967968,-0.967967967967968,-0.193593593593594,-0.677577577577578
-0.965965965965966,-0.965965965965966,-0.193193193193193,-0.676176176176176
-0.963963963963964,-0.963963963963964,-0.192792792792793,-0.674774774774775
-0.961961961961962,-0.961961961961962,-0.192392392392392,-0.673373373373373
-0.95995995995996,-0.95995995995996,-0.191991991991992,-0.671971971971972
-0.957957957957958,-0.957957957957958,-0.191591591591592,-0.67057057057057
-0.955955955955956,-0.955955955955956,-0.191191191191191,-0.669169169169169
-0.953953953953954,-0.953953953953954,-0.190790790790791,-0.667767767767768
-0.951951951951952,-0.951951951951952,-0.19039039039039,-0.666366366366366
-0.94994994994995,-0.94994994994995,-0.18998998998999,-0.664964964964965
-0.947947947947948,-0.947947947947948,-0.18958958958959,-0.663563563563563
-0.945945945945946,-0.945945945945946,-0.189189189189189,-0.662162162162162
-0.943943943943944,-0.943943943943944,-0.188788788788789,-0.660760760760761
-0.941941941941942,-0.941941941941942,-0.188388388388388,-0.659359359359359
-0.93993993993994,-0.93993993993994,-0.187987987987988,-0.657957957957958
-0.937937937937938,-0.937937937937938,-0.187587587587588,-0.656556556556557
-0.935935935935936,-0.935935935935936,-0.187187187187187,-0.655155155155155
-0.933933933933934,-0.933933933933934,-0.186786786786787,-0.653753753753754
-0.931931931931932,-0.931931931931932,-0.186386386386386,-0.652352352352352
-0.92992992992993,-0.92992992992993,-0.185985985985986,-0.650950950950951
-0.927927927927928,-0.927927927927928,-0.185585585585586,-0.649549549549549
-0.925925925925926,-0.925925925925926,-0.185185185185185,-0.648148148148148
-0.923923923923924,-0.923923923923924,-0.184784784784785,-0.646746746746747
-0.921921921921922,-0.921921921921922,-0.184384384384384,-0.645345345345345
-0.91991991991992,-0.91991991991992,-0.183983983983984,-0.643943943943944
-0.917917917917918,-0.917917917917918,-0.183583583583584,-0.642542542542543
-0.915915915915916,-0.915915915915916,-0.183183183183183,-0.641141141141141
-0.913913913913914,-0.913913913913914,-0.182782782782783,-0.63973973973974
-0.911911911911912,-0.911911911911912,-0.182382382382382,-0.638338338338338
-0.90990990990991,-0.90990990990991,-0.181981981981982,-0.636936936936937
-0.907907907907908,-0.907907907907908,-0.181581581581582,-0.635535535535535
-0.905905905905906,-0.905905905905906,-0.181181181181181,-0.634134134134134
-0.903903903903904,-0.903903903903904,-0.180780780780781,-0.632732732732733
-0.901901901901902,-0.901901901901902,-0.18038038038038,-0.631331331331331
-0.8998998998999,-0.8998998998999,-0.17997997997998,-0.62992992992993
-0.897897897897898,-0.897897897897898,-0.17957957957958,-0.628528528528528
-0.895895895895896,-0.895895895895896,-0.179179179179179,-0.627127127127127
-0.893893893893894,-0.893893893893894,-0.178778778778779,-0.625725725725726
-0.891891891891892,-0.891891891891892,-0.178378378378378,-0.624324324324324
-0.88988988988989,-0.88988988988989,-0.177977977977978,-0.622922922922923
-0.887887887887888,-0.887887887887888,-0.177577577577578,-0.621521521521522
-0.885885885885886,-0.885885885885886,-0.177177177177177,-0.62012012012012
-0.883883883883884,-0.883883883883884,-0.176776776776777,-0.618718718718719
-0.881881881881882,-0.881881881881882,-0.176376376376376,-0.617317317317317
-0.87987987987988,-0.87987987987988,-0.175975975975976,-0.615915915915916
-0.877877877877878,-0.877877877877878,-0.175575575575576,-0.614514514514514
-0.875875875875876,-0.875875875875876,-0.175175175175175,-0.613113113113113
-0.873873873873874,-0.873873873873874,-0.174774774774775,-0.611711711711712
-0.871871871871872,-0.871871871871872,-0.174374374374374,-0.61031031031031
-0.86986986986987,-0.86986986986987,-0.173973973973974,-0.608908908908909
-0.867867867867868,-0.867867867867868,-0.173573573573574,-0.607507507507507
-0.865865865865866,-0.865865865865866,-0.173173173173173,-0.606106106106106
-0.863863863863864,-0.863863863863864,-0.172772772772773,-0.604704704704705
-0.861861861861862,-0.861861861861862,-0.172372372372372,-0.603303303303303
-0.85985985985986,-0.85985985985986,-0.171971971971972,-0.601901901901902
-0.857857857857858,-0.857857857857858,-0.171571571571572,-0.6005005005005
-0.855855855855856,-0.855855855855856,-0.171171171171171,-0.599099099099099
-0.853853853853854,-0.853853853853854,-0.170770770770771,-0.597697697697698
-0.851851851851852,-0.851851851851852,-0.17037037037037,-0.596296296296296
-0.84984984984985,-0.84984984984985,-0.16996996996997,-0.594894894894895
-0.847847847847848,-0.847847847847848,-0.16956956956957,-0.593493493493493
-0.845845845845846,-0.845845845845846,-0.169169169169169,-0.592092092092092
-0.843843843843844,-0.843843843843844,-0.168768768768769,-0.590690690690691
-0.841841841841842,-0.841841841841842,-0.168368368368368,-0.589289289289289
-0.83983983983984,-0.83983983983984,-0.167967967967968,-0.587887887887888
-0.837837837837838,-0.837837837837838,-0.167567567567568,-0.586486486486486
-0.835835835835836,-0.835835835835836,-0.167167167167167,-0.585085085085085
-0.833833833833834,-0.833833833833834,-0.166766766766767,-0.583683683683684
-0.831831831831832,-0.831831831831832,-0.166366366366366,-0.582282282282282
-0.82982982982983,-0.82982982982983,-0.165965965965966,-0.580880880880881
-0.827827827827828,-0.827827827827828,-0.165565565565566,-0.579479479479479
-0.825825825825826,-0.825825825825826,-0.165165165165165,-0.578078078078078
-0.823823823823824,-0.823823823823824,-0.164764764764765,-0.576676676676677
-0.821821821821822,-0.821821821821822,-0.164364364364364,-0.575275275275275
-0.81981981981982,-0.81981981981982,-0.163963963963964,-0.573873873873874
-0.817817817817818,-0.817817817817818,-0.163563563563564,-0.572472472472472
-0.815815815815816,-0.815815815815816,-0.163163163163163,-0.571071071071071
-0.813813813813814,-0.813813813813814,-0.162762762762763,-0.56966966966967
-0.811811811811812,-0.811811811811812,-0.162362362362362,-0.568268268268268
-0.80980980980981,-0.80980980980981,-0.161961961961962,-0.566866866866867
-0.807807807807808,-0.807807807807808,-0.161561561561562,-0.565465465465465
-0.805805805805806,-0.805805805805806,-0.161161161161161,-0.564064064064064
-0.803803803803804,-0.803803803803804,-0.160760760760761,-0.562662662662663
-0.801801801801802,-0.801801801801802,-0.16036036036036,-0.561261261261261
-0.7997997997998,-0.7997997997998,-0.15995995995996,-0.55985985985986
-0.797797797797798,-0.797797797797798,-0.15955955955956,-0.558458458458458
-0.795795795795796,-0.795795795795796,-0.159159159159159,-0.557057057057057
-0.793793793793794,-0.793793793793794,-0.158758758758759,-0.555655655655656
-0.791791791791792,-0.791791791791792,-0.158358358358358,-0.554254254254254
-0.78978978978979,-0.78978978978979,-0.157957957957958,-0.552852852852853
-0.787787787787788,-0.787787787787788,-0.157557557557558,-0.551451451451451
-0.785785785785786,-0.785785785785786,-0.157157157157157,-0.55005005005005
-0.783783783783784,-0.783783783783784,-0.156756756756757,-0.548648648648649
-0.781781781781782,-0.781781781781782,-0.156356356356356,-0.547247247247247
-0.77977977977978,-0.77977977977978,-0.155955955955956,-0.545845845845846
-0.777777777777778,-0.777777777777778,-0.155555555555556,-0.544444444444444
-0.775775775775776,-0.775775775775776,-0.155155155155155,-0.543043043043043
-0.773773773773774,-0.773773773773774,-0.154754754754755,-0.541641641641642
-0.771771771771772,-0.771771771771772,-0.154354354354354,-0.54024024024024
-0.76976976976977,-0.76976976976977,-0.153953953953954,-0.538838838838839
-0.767767767767768,-0.767767767767768,-0.153553553553554,-0.537437437437437
-0.765765765765766,-0.765765765765766,-0.153153153153153,-0.536036036036036
-0.763763763763764,-0.763763763763764,-0.152752752752753,-0.534634634634635
-0.761761761761762,-0.761761761761762,-0.152352352352352,-0.533233233233233
-0.75975975975976,-0.75975975975976,-0.151951951951952,-0.531831831831832
-0.757757757757758,-0.757757757757758,-0.151551551551552,-0.53043043043043
-0.755755755755756,-0.755755755755756,-0.151151151151151,-0.529029029029029
-0.753753753753754,-0.753753753753754,-0.150750750750751,-0.527627627627628
-0.751751751751752,-0.751751751751752,-0.15035035035035,-0.526226226226226
-0.74974974974975,-0.74974974974975,-0.14994994994995,-0.524824824824825
-0.747747747747748,-0.747747747747748,-0.14954954954955,-0.523423423423423
-0.745745745745746,-0.745745745745746,-0.149149149149149,-0.522022022022022
-0.743743743743744,-0.743743743743744,-0.148748748748749,-0.520620620620621
-0.741741741741742,-0.741741741741742,-0.148348348348348,-0.519219219219219
-0.73973973973974,-0.73973973973974,-0.147947947947948,-0.517817817817818
-0.737737737737738,-0.737737737737738,-0.147547547547548,-0.516416416416416
-0.735735735735736,-0.735735735735736,-0.147147147147147,-0.515015015015015
-0.733733733733734,-0.733733733733734,-0.146746746746747,-0.513613613613614
-0.731731731731732,-0.731731731731732,-0.146346346346346,-0.512212212212212
-0.72972972972973,-0.72972972972973,-0.145945945945946,-0.510810810810811
-0.727727727727728,-0.727727727727728,-0.145545545545546,-0.509409409409409
-0.725725725725726,-0.725725725725726,-0.145145145145145,-0.508008008008008
-0.723723723723724,-0.723723723723724,-0.144744744744745,-0.506606606606607
-0.721721721721722,-0.721721721721722,-0.144344344344344,-0.505205205205205
-0.71971971971972,-0.71971971971972,-0.143943943943944,-0.503803803803804
-0.717717717717718,-0.717717717717718,-0.143543543543544,-0.502402402402402
-0.715715715715716,-0.715715715715716,-0.143143143143143,-0.501001001001001
-0.713713713713714,-0.713713713713714,-0.142742742742743,-0.4995995995996
-0.711711711711712,-0.711711711711712,-0.142342342342342,-0.498198198198198
-0.70970970970971,-0.70970970970971,-0.141941941941942,-0.496796796796797
-0.707707707707708,-0.707707707707708,-0.141541541541542,-0.495395395395395
-0.705705705705706,-0.705705705705706,-0.141141141141141,-0.493993993993994
-0.703703703703704,-0.703703703703704,-0.140740740740741,-0.492592592592593
-0.701701701701702,-0.701701701701702,-0.14034034034034,-0.491191191191191
-0.6996996996997,-0.6996996996997,-0.13993993993994,-0.48978978978979
-0.697697697697698,-0.697697697697698,-0.13953953953954,-0.488388388388388
-0.695695695695696,-0.695695695695696,-0.139139139139139,-0.486986986986987
-0.693693693693694,-0.693693693693694,-0.138738738738739,-0.485585585585586
-0.691691691691692,-0.691691691691692,-0.138338338338338,-0.484184184184184
-0.68968968968969,-0.68968968968969,-0.137937937937938,-0.482782782782783
-0.687687687687688,-0.687687687687688,-0.137537537537538,-0.481381381381381
-0.685685685685686,-0.685685685685686,-0.137137137137137,-0.47997997997998
-0.683683683683684,-0.683683683683684,-0.136736736736737,-0.478578578578579
-0.681681681681682,-0.681681681681682,-0.136336336336336,-0.477177177177177
-0.67967967967968,-0.67967967967968,-0.135935935935936,-0.475775775775776
-0.677677677677678,-0.677677677677678,-0.135535535535536,-0.474374374374374
-0.675675675675676,-0.675675675675676,-0.135135135135135,-0.472972972972973
-0.673673673673674,-0.673673673673674,-0.134734734734735,-0.471571571571572
-0.671671671671672,-0.671671671671672,-0.134334334334334,-0.47017017017017
-0.66966966966967,-0.66966966966967,-0.133933933933934,-0.468768768768769
-0.667667667667668,-0.667667667667668,-0.133533533533534,-0.467367367367367
-0.665665665665666,-0.665665665665666,-0.133133133133133,-0.465965965965966
-0.663663663663664,-0.663663663663664,-0.132732732732733,-0.464564564564565
-0.661661661661662,-0.661661661661662,-0.132332332332332,-0.463163163163163
-0.65965965965966,-0.65965965965966,-0.131931931931932,-0.461761761761762
-0.657657657657658,-0.657657657657658,-0.131531531531532,-0.46036036036036
-0.655655655655656,-0.655655655655656,-0.131131131131131,-0.458958958958959
-0.653653653653654,-0.653653653653654,-0.130730730730731,-0.457557557557558
-0.651651651651652,-0.651651651651652,-0.13033033033033,-0.456156156156156
-0.64964964964965,-0.64964964964965,-0.12992992992993,-0.454754754754755
-0.647647647647648,-0.647647647647648,-0.12952952952953,-0.453353353353353
-0.645645645645646,-0.645645645645646,-0.129129129129129,-0.451951951951952
-0.643643643643644,-0.643643643643644,-0.128728728728729,-0.450550550550551
-0.641641641641642,-0.641641641641642,-0.128328328328328,-0.449149149149149
-0.63963963963964,-0.63963963963964,-0.127927927927928,-0.447747747747748
-0.637637637637638,-0.637637637637638,-0.127527527527528,-0.446346346346346
-0.635635635635636,-0.635635635635636,-0.127127127127127,-0.444944944944945
-0.633633633633634,-0.633633633633634,-0.126726726726727,-0.443543543543544
-0.631631631631632,-0.631631631631632,-0.126326326326326,-0.442142142142142
-0.62962962962963,-0.62962962962963,-0.125925925925926,-0.440740740740741
-0.627627627627628,-0.627627627627628,-0.125525525525526,-0.439339339339339
-0.625625625625626,-0.625625625625626,-0.125125125125125,-0.437937937937938
-0.623623623623624,-0.623623623623624,-0.124724724724725,-0.436536536536537
-0.621621621621622,-0.621621621621622,-0.124324324324324,-0.435135135135135
-0.61961961961962,-0.61961961961962,-0.123923923923924,-0.433733733733734
-0.617617617617618,-0.617617617617618,-0.123523523523524,-0.432332332332332
-0.615615615615616,-0.615615615615616,-0.123123123123123,-0.430930930930931
-0.613613613613614,-0.613613613613614,-0.122722722722723,-0.42952952952953
-0.611611611611612,-0.611611611611612,-0.122322322322322,-0.428128128128128
-0.60960960960961,-0.60960960960961,-0.121921921921922,-0.426726726726727
-0.607607607607608,-0.607607607607608,-0.121521521521522,-0.425325325325325
-0.605605605605606,-0.605605605605606,-0.121121121121121,-0.423923923923924
-0.603603603603604,-0.603603603603604,-0.120720720720721,-0.422522522522523
-0.601601601601602,-0.601601601601602,-0.12032032032032,-0.421121121121121
-0.5995995995996,-0.5995995995996,-0.11991991991992,-0.41971971971972
-0.597597597597598,-0.597597597597598,-0.11951951951952,-0.418318318318318
-0.595595595595596,-0.595595595595596,-0.119119119119119,-0.416916916916917
-0.593593593593594,-0.593593593593594,-0.118718718718719,-0.415515515515516
-0.591591591591592,-0.591591591591592,-0.118318318318318,-0.414114114114114
-0.58958958958959,-0.58958958958959,-0.117917917917918,-0.412712712712713
-0.587587587587588,-0.587587587587588,-0.117517517517518,-0.411311311311311
-0.585585585585586,-0.585585585585586,-0.117117117117117,-0.40990990990991
-0.583583583583584,-0.583583583583584,-0.116716716716717,-0.408508508508509
-0.581581581581582,-0.581581581581582,-0.116316316316316,-0.407107107107107
-0.57957957957958,-0.57957957957958,-0.115915915915916,-0.405705705705706
-0.577577577577578,-0.577577577577578,-0.115515515515516,-0.404304304304304
-0.575575575575576,-0.575575575575576,-0.115115115115115,-0.402902902902903
-0.573573573573574,-0.573573573573574,-0.114714714714715,-0.401501501501502
-0.571571571571572,-0.571571571571572,-0.114314314314314,-0.4001001001001
-0.56956956956957,-0.56956956956957,-0.113913913913914,-0.398698698698699
-0.567567567567568,-0.567567567567568,-0.113513513513514,-0.397297297297297
-0.565565565565566,-0.565565565565566,-0.113113113113113,-0.395895895895896
-0.563563563563564,-0.563563563563564,-0.112712712712713,-0.394494494494495
-0.561561561561562,-0.561561561561562,-0.112312312312312,-0.393093093093093
-0.559559559559559,-0.559559559559559,-0.111911911911912,-0.391691691691692
-0.557557557557558,-0.557557557557558,-0.111511511511512,-0.39029029029029
-0.555555555555556,-0.555555555555556,-0.111111111111111,-0.388888888888889
-0.553553553553554,-0.553553553553554,-0.110710710710711,-0.387487487487488
-0.551551551551552,-0.551551551551552,-0.11031031031031,-0.386086086086086
-0.549549549549549,-0.549549549549549,-0.10990990990991,-0.384684684684685
-0.547547547547548,-0.547547547547548,-0.10950950950951,-0.383283283283283
-0.545545545545546,-0.545545545545546,-0.109109109109109,-0.381881881881882
-0.543543543543544,-0.543543543543544,-0.108708708708709,-0.38048048048048
-0.541541541541542,-0.541541541541542,-0.108308308308308,-0.379079079079079
-0.539539539539539,-0.539539539539539,-0.107907907907908,-0.377677677677678
-0.537537537537538,-0.537537537537538,-0.107507507507508,-0.376276276276276
-0.535535535535536,-0.535535535535536,-0.107107107107107,-0.374874874874875
-0.533533533533534,-0.533533533533534,-0.106706706706707,-0.373473473473473
-0.531531531531532,-0.531531531531532,-0.106306306306306,-0.372072072072072
-0.529529529529529,-0.529529529529529,-0.105905905905906,-0.370670670670671
-0.527527527527528,-0.527527527527528,-0.105505505505506,-0.369269269269269
-0.525525525525526,-0.525525525525526,-0.105105105105105,-0.367867867867868
-0.523523523523524,-0.523523523523524,-0.104704704704705,-0.366466466466467
-0.521521521521522,-0.521521521521522,-0.104304304304304,-0.365065065065065
-0.519519519519519,-0.519519519519519,-0.103903903903904,-0.363663663663664
-0.517517517517518,-0.517517517517518,-0.103503503503504,-0.362262262262262
-0.515515515515516,-0.515515515515516,-0.103103103103103,-0.360860860860861
-0.513513513513513,-0.513513513513513,-0.102702702702703,-0.359459459459459
-0.511511511511512,-0.511511511511512,-0.102302302302302,-0.358058058058058
-0.509509509509509,-0.509509509509509,-0.101901901901902,-0.356656656656657
-0.507507507507508,-0.507507507507508,-0.101501501501502,-0.355255255255255
-0.505505505505506,-0.505505505505506,-0.101101101101101,-0.353853853853854
-0.503503503503503,-0.503503503503503,-0.100700700700701,-0.352452452452452
-0.501501501501502,-0.501501501501502,-0.1003003003003,-0.351051051051051
-0.499499499499499,-0.499499499499499,-0.0998998998998999,-0.34964964964965
-0.497497497497497,-0.497497497497497,-0.0994994994994995,-0.348248248248248
-0.495495495495496,-0.495495495495496,-0.0990990990990991,-0.346846846846847
-0.493493493493493,-0.493493493493493,-0.0986986986986987,-0.345445445445445
-0.491491491491492,-0.491491491491492,-0.0982982982982983,-0.344044044044044
-0.489489489489489,-0.489489489489489,-0.0978978978978979,-0.342642642642643
-0.487487487487487,-0.487487487487487,-0.0974974974974975,-0.341241241241241
-0.485485485485486,-0.485485485485486,-0.0970970970970971,-0.33983983983984
-0.483483483483483,-0.483483483483483,-0.0966966966966967,-0.338438438438438
-0.481481481481482,-0.481481481481482,-0.0962962962962963,-0.337037037037037
-0.479479479479479,-0.479479479479479,-0.0958958958958959,-0.335635635635636
-0.477477477477477,-0.477477477477477,-0.0954954954954955,-0.334234234234234
-0.475475475475476,-0.475475475475476,-0.0950950950950951,-0.332832832832833
-0.473473473473473,-0.473473473473473,-0.0946946946946947,-0.331431431431431
-0.471471471471472,-0.471471471471472,-0.0942942942942943,-0.33003003003003
-0.469469469469469,-0.469469469469469,-0.0938938938938939,-0.328628628628629
-0.467467467467467,-0.467467467467467,-0.0934934934934935,-0.327227227227227
-0.465465465465465,-0.465465465465465,-0.0930930930930931,-0.325825825825826
-0.463463463463463,-0.463463463463463,-0.0926926926926927,-0.324424424424424
-0.461461461461461,-0.461461461461461,-0.0922922922922923,-0.323023023023023
-0.459459459459459,-0.459459459459459,-0.0918918918918919,-0.321621621621622
-0.457457457457457,-0.457457457457457,-0.0914914914914915,-0.32022022022022
-0.455455455455455,-0.455455455455455,-0.0910910910910911,-0.318818818818819
-0.453453453453453,-0.453453453453453,-0.0906906906906907,-0.317417417417417
-0.451451451451451,-0.451451451451451,-0.0902902902902903,-0.316016016016016
-0.449449449449449,-0.449449449449449,-0.0898898898898899,-0.314614614614615
-0.447447447447447,-0.447447447447447,-0.0894894894894895,-0.313213213213213
-0.445445445445445,-0.445445445445445,-0.0890890890890891,-0.311811811811812
-0.443443443443443,-0.443443443443443,-0.0886886886886887,-0.31041041041041
-0.441441441441441,-0.441441441441441,-0.0882882882882883,-0.309009009009009
-0.439439439439439,-0.439439439439439,-0.0878878878878879,-0.307607607607608
-0.437437437437437,-0.437437437437437,-0.0874874874874875,-0.306206206206206
-0.435435435435435,-0.435435435435435,-0.0870870870870871,-0.304804804804805
-0.433433433433433,-0.433433433433433,-0.0866866866866867,-0.303403403403403
-0.431431431431431,-0.431431431431431,-0.0862862862862863,-0.302002002002002
-0.429429429429429,-0.429429429429429,-0.0858858858858859,-0.300600600600601
-0.427427427427427,-0.427427427427427,-0.0854854854854855,-0.299199199199199
-0.425425425425425,-0.425425425425425,-0.0850850850850851,-0.297797797797798
-0.423423423423423,-0.423423423423423,-0.0846846846846847,-0.296396396396396
-0.421421421421421,-0.421421421421421,-0.0842842842842843,-0.294994994994995
-0.419419419419419,-0.419419419419419,-0.0838838838838839,-0.293593593593594
-0.417417417417417,-0.417417417417417,-0.0834834834834835,-0.292192192192192
-0.415415415415415,-0.415415415415415,-0.0830830830830831,-0.290790790790791
-0.413413413413413,-0.413413413413413,-0.0826826826826827,-0.289389389389389
-0.411411411411411,-0.411411411411411,-0.0822822822822823,-0.287987987987988
-0.409409409409409,-0.409409409409409,-0.0818818818818819,-0.286586586586587
-0.407407407407407,-0.407407407407407,-0.0814814814814815,-0.285185185185185
-0.405405405405405,-0.405405405405405,-0.0810810810810811,-0.283783783783784
-0.403403403403403,-0.403403403403403,-0.0806806806806807,-0.282382382382382
-0.401401401401401,-0.401401401401401,-0.0802802802802803,-0.280980980980981
-0.399399399399399,-0.399399399399399,-0.0798798798798799,-0.27957957957958
-0.397397397397397,-0.397397397397397,-0.0794794794794795,-0.278178178178178
-0.395395395395395,-0.395395395395395,-0.0790790790790791,-0.276776776776777
-0.393393393393393,-0.393393393393393,-0.0786786786786787,-0.275375375375375
-0.391391391391391,-0.391391391391391,-0.0782782782782783,-0.273973973973974
-0.389389389389389,-0.389389389389389,-0.0778778778778779,-0.272572572572573
-0.387387387387387,-0.387387387387387,-0.0774774774774775,-0.271171171171171
-0.385385385385385,-0.385385385385385,-0.0770770770770771,-0.26976976976977
-0.383383383383383,-0.383383383383383,-0.0766766766766767,-0.268368368368368
-0.381381381381381,-0.381381381381381,-0.0762762762762763,-0.266966966966967
-0.379379379379379,-0.379379379379379,-0.0758758758758759,-0.265565565565566
-0.377377377377377,-0.377377377377377,-0.0754754754754755,-0.264164164164164
-0.375375375375375,-0.375375375375375,-0.0750750750750751,-0.262762762762763
-0.373373373373373,-0.373373373373373,-0.0746746746746747,-0.261361361361361
-0.371371371371371,-0.371371371371371,-0.0742742742742743,-0.25995995995996
-0.369369369369369,-0.369369369369369,-0.0738738738738739,-0.258558558558559
-0.367367367367367,-0.367367367367367,-0.0734734734734735,-0.257157157157157
-0.365365365365365,-0.365365365365365,-0.0730730730730731,-0.255755755755756
-0.363363363363363,-0.363363363363363,-0.0726726726726727,-0.254354354354354
-0.361361361361361,-0.361361361361361,-0.0722722722722723,-0.252952952952953
-0.359359359359359,-0.359359359359359,-0.0718718718718719,-0.251551551551552
-0.357357357357357,-0.357357357357357,-0.0714714714714715,-0.25015015015015
-0.355355355355355,-0.355355355355355,-0.0710710710710711,-0.248748748748749
-0.353353353353353,-0.353353353353353,-0.0706706706706707,-0.247347347347347
-0.351351351351351,-0.351351351351351,-0.0702702702702703,-0.245945945945946
-0.349349349349349,-0.349349349349349,-0.0698698698698699,-0.244544544544545
-0.347347347347347,-0.347347347347347,-0.0694694694694695,-0.243143143143143
-0.345345345345345,-0.345345345345345,-0.0690690690690691,-0.241741741741742
-0.343343343343343,-0.343343343343343,-0.0686686686686687,-0.24034034034034
-0.341341341341341,-0.341341341341341,-0.0682682682682683,-0.238938938938939
-0.339339339339339,-0.339339339339339,-0.0678678678678679,-0.237537537537538
-0.337337337337337,-0.337337337337337,-0.0674674674674675,-0.236136136136136
-0.335335335335335,-0.335335335335335,-0.0670670670670671,-0.234734734734735
-0.333333333333333,-0.333333333333333,-0.0666666666666667,-0.233333333333333
-0.331331331331331,-0.331331331331331,-0.0662662662662663,-0.231931931931932
-0.329329329329329,-0.329329329329329,-0.0658658658658659,-0.230530530530531
-0.327327327327327,-0.327327327327327,-0.0654654654654655,-0.229129129129129
-0.325325325325325,-0.325325325325325,-0.0650650650650651,-0.227727727727728
-0.323323323323323,-0.323323323323323,-0.0646646646646647,-0.226326326326326
-0.321321321321321,-0.321321321321321,-0.0642642642642643,-0.224924924924925
-0.319319319319319,-0.319319319319319,-0.0638638638638639,-0.223523523523524
-0.317317317317317,-0.317317317317317,-0.0634634634634635,-0.222122122122122
-0.315315315315315,-0.315315315315315,-0.0630630630630631,-0.220720720720721
-0.313313313313313,-0.313313313313313,-0.0626626626626627,-0.219319319319319
-0.311311311311311,-0.311311311311311,-0.0622622622622623,-0.217917917917918
-0.309309309309309,-0.309309309309309,-0.0618618618618619,-0.216516516516517
-0.307307307307307,-0.307307307307307,-0.0614614614614615,-0.215115115115115
-0.305305305305305,-0.305305305305305,-0.0610610610610611,-0.213713713713714
-0.303303303303303,-0.303303303303303,-0.0606606606606607,-0.212312312312312
-0.301301301301301,-0.301301301301301,-0.0602602602602603,-0.210910910910911
-0.299299299299299,-0.299299299299299,-0.0598598598598599,-0.20950950950951
-0.297297297297297,-0.297297297297297,-0.0594594594594595,-0.208108108108108
-0.295295295295295,-0.295295295295295,-0.0590590590590591,-0.206706706706707
-0.293293293293293,-0.293293293293293,-0.0586586586586587,-0.205305305305305
-0.291291291291291,-0.291291291291291,-0.0582582582582583,-0.203903903903904
-0.289289289289289,-0.289289289289289,-0.0578578578578579,-0.202502502502503
-0.287287287287287,-0.287287287287287,-0.0574574574574575,-0.201101101101101
-0.285285285285285,-0.285285285285285,-0.0570570570570571,-0.1996996996997
-0.283283283283283,-0.283283283283283,-0.0566566566566567,-0.198298298298298
-0.281281281281281,-0.281281281281281,-0.0562562562562563,-0.196896896896897
-0.279279279279279,-0.279279279279279,-0.0558558558558559,-0.195495495495495
-0.277277277277277,-0.277277277277277,-0.0554554554554555,-0.194094094094094
-0.275275275275275,-0.275275275275275,-0.0550550550550551,-0.192692692692693
-0.273273273273273,-0.273273273273273,-0.0546546546546546,-0.191291291291291
-0.271271271271271,-0.271271271271271,-0.0542542542542543,-0.18988988988989
-0.269269269269269,-0.269269269269269,-0.0538538538538539,-0.188488488488489
-0.267267267267267,-0.267267267267267,-0.0534534534534535,-0.187087087087087
-0.265265265265265,-0.265265265265265,-0.0530530530530531,-0.185685685685686
-0.263263263263263,-0.263263263263263,-0.0526526526526526,-0.184284284284284
-0.261261261261261,-0.261261261261261,-0.0522522522522523,-0.182882882882883
-0.259259259259259,-0.259259259259259,-0.0518518518518519,-0.181481481481481
-0.257257257257257,-0.257257257257257,-0.0514514514514514,-0.18008008008008
-0.255255255255255,-0.255255255255255,-0.0510510510510511,-0.178678678678679
-0.253253253253253,-0.253253253253253,-0.0506506506506506,-0.177277277277277
-0.251251251251251,-0.251251251251251,-0.0502502502502503,-0.175875875875876
-0.249249249249249,-0.249249249249249,-0.0498498498498499,-0.174474474474475
-0.247247247247247,-0.247247247247247,-0.0494494494494494,-0.173073073073073
-0.245245245245245,-0.245245245245245,-0.0490490490490491,-0.171671671671672
-0.243243243243243,-0.243243243243243,-0.0486486486486486,-0.17027027027027
-0.241241241241241,-0.241241241241241,-0.0482482482482482,-0.168868868868869
-0.239239239239239,-0.239239239239239,-0.0478478478478479,-0.167467467467467
-0.237237237237237,-0.237237237237237,-0.0474474474474474,-0.166066066066066
-0.235235235235235,-0.235235235235235,-0.0470470470470471,-0.164664664664665
-0.233233233233233,-0.233233233233233,-0.0466466466466466,-0.163263263263263
-0.231231231231231,-0.231231231231231,-0.0462462462462463,-0.161861861861862
-0.229229229229229,-0.229229229229229,-0.0458458458458459,-0.16046046046046
-0.227227227227227,-0.227227227227227,-0.0454454454454454,-0.159059059059059
-0.225225225225225,-0.225225225225225,-0.0450450450450451,-0.157657657657658
-0.223223223223223,-0.223223223223223,-0.0446446446446446,-0.156256256256256
-0.221221221221221,-0.221221221221221,-0.0442442442442443,-0.154854854854855
-0.219219219219219,-0.219219219219219,-0.0438438438438439,-0.153453453453453
-0.217217217217217,-0.217217217217217,-0.0434434434434434,-0.152052052052052
-0.215215215215215,-0.215215215215215,-0.0430430430430431,-0.150650650650651
-0.213213213213213,-0.213213213213213,-0.0426426426426426,-0.149249249249249
-0.211211211211211,-0.211211211211211,-0.0422422422422422,-0.147847847847848
-0.209209209209209,-0.209209209209209,-0.0418418418418418,-0.146446446446446
-0.207207207207207,-0.207207207207207,-0.0414414414414414,-0.145045045045045
-0.205205205205205,-0.205205205205205,-0.0410410410410411,-0.143643643643644
-0.203203203203203,-0.203203203203203,-0.0406406406406406,-0.142242242242242
-0.201201201201201,-0.201201201201201,-0.0402402402402402,-0.140840840840841
-0.199199199199199,-0.199199199199199,-0.0398398398398398,-0.139439439439439
-0.197197197197197,-0.197197197197197,-0.0394394394394394,-0.138038038038038
-0.195195195195195,-0.195195195195195,-0.039039039039039,-0.136636636636637
-0.193193193193193,-0.193193193193193,-0.0386386386386386,-0.135235235235235
-0.191191191191191,-0.191191191191191,-0.0382382382382382,-0.133833833833834
-0.189189189189189,-0.189189189189189,-0.0378378378378378,-0.132432432432432
-0.187187187187187,-0.187187187187187,-0.0374374374374374,-0.131031031031031
-0.185185185185185,-0.185185185185185,-0.037037037037037,-0.12962962962963
-0.183183183183183,-0.183183183183183,-0.0366366366366366,-0.128228228228228
-0.181181181181181,-0.181181181181181,-0.0362362362362362,-0.126826826826827
-0.179179179179179,-0.179179179179179,-0.0358358358358358,-0.125425425425425
-0.177177177177177,-0.177177177177177,-0.0354354354354354,-0.124024024024024
-0.175175175175175,-0.175175175175175,-0.035035035035035,-0.122622622622623
-0.173173173173173,-0.173173173173173,-0.0346346346346346,-0.121221221221221
-0.171171171171171,-0.171171171171171,-0.0342342342342342,-0.11981981981982
-0.169169169169169,-0.169169169169169,-0.0338338338338338,-0.118418418418418
-0.167167167167167,-0.167167167167167,-0.0334334334334334,-0.117017017017017
-0.165165165165165,-0.165165165165165,-0.033033033033033,-0.115615615615616
-0.163163163163163,-0.163163163163163,-0.0326326326326326,-0.114214214214214
-0.161161161161161,-0.161161161161161,-0.0322322322322322,-0.112812812812813
-0.159159159159159,-0.159159159159159,-0.0318318318318318,-0.111411411411411
-0.157157157157157,-0.157157157157157,-0.0314314314314314,-0.11001001001001
-0.155155155155155,-0.155155155155155,-0.031031031031031,-0.108608608608609
-0.153153153153153,-0.153153153153153,-0.0306306306306306,-0.107207207207207
-0.151151151151151,-0.151151151151151,-0.0302302302302302,-0.105805805805806
-0.149149149149149,-0.149149149149149,-0.0298298298298298,-0.104404404404404
-0.147147147147147,-0.147147147147147,-0.0294294294294294,-0.103003003003003
-0.145145145145145,-0.145145145145145,-0.029029029029029,-0.101601601601602
-0.143143143143143,-0.143143143143143,-0.0286286286286286,-0.1002002002002
-0.141141141141141,-0.141141141141141,-0.0282282282282282,-0.0987987987987988
-0.139139139139139,-0.139139139139139,-0.0278278278278278,-0.0973973973973974
-0.137137137137137,-0.137137137137137,-0.0274274274274274,-0.095995995995996
-0.135135135135135,-0.135135135135135,-0.027027027027027,-0.0945945945945946
-0.133133133133133,-0.133133133133133,-0.0266266266266266,-0.0931931931931932
-0.131131131131131,-0.131131131131131,-0.0262262262262262,-0.0917917917917918
-0.129129129129129,-0.129129129129129,-0.0258258258258258,-0.0903903903903904
-0.127127127127127,-0.127127127127127,-0.0254254254254254,-0.088988988988989
-0.125125125125125,-0.125125125125125,-0.025025025025025,-0.0875875875875876
-0.123123123123123,-0.123123123123123,-0.0246246246246246,-0.0861861861861862
-0.121121121121121,-0.121121121121121,-0.0242242242242242,-0.0847847847847848
-0.119119119119119,-0.119119119119119,-0.0238238238238238,-0.0833833833833834
-0.117117117117117,-0.117117117117117,-0.0234234234234234,-0.081981981981982
-0.115115115115115,-0.115115115115115,-0.023023023023023,-0.0805805805805805
-0.113113113113113,-0.113113113113113,-0.0226226226226226,-0.0791791791791792
-0.111111111111111,-0.111111111111111,-0.0222222222222222,-0.0777777777777778
-0.109109109109109,-0.109109109109109,-0.0218218218218218,-0.0763763763763764
-0.107107107107107,-0.107107107107107,-0.0214214214214214,-0.074974974974975
-0.105105105105105,-0.105105105105105,-0.021021021021021,-0.0735735735735735
-0.103103103103103,-0.103103103103103,-0.0206206206206206,-0.0721721721721722
-0.101101101101101,-0.101101101101101,-0.0202202202202202,-0.0707707707707708
-0.0990990990990991,-0.0990990990990991,-0.0198198198198198,-0.0693693693693694
-0.0970970970970971,-0.0970970970970971,-0.0194194194194194,-0.067967967967968
-0.0950950950950951,-0.0950950950950951,-0.019019019019019,-0.0665665665665665
-0.0930930930930931,-0.0930930930930931,-0.0186186186186186,-0.0651651651651652
-0.091091091091091,-0.091091091091091,-0.0182182182182182,-0.0637637637637637
-0.0890890890890891,-0.0890890890890891,-0.0178178178178178,-0.0623623623623624
-0.0870870870870871,-0.0870870870870871,-0.0174174174174174,-0.060960960960961
-0.0850850850850851,-0.0850850850850851,-0.017017017017017,-0.0595595595595595
-0.0830830830830831,-0.0830830830830831,-0.0166166166166166,-0.0581581581581582
-0.081081081081081,-0.081081081081081,-0.0162162162162162,-0.0567567567567567
-0.0790790790790791,-0.0790790790790791,-0.0158158158158158,-0.0553553553553553
-0.0770770770770771,-0.0770770770770771,-0.0154154154154154,-0.053953953953954
-0.075075075075075,-0.075075075075075,-0.015015015015015,-0.0525525525525525
-0.0730730730730731,-0.0730730730730731,-0.0146146146146146,-0.0511511511511512
-0.071071071071071,-0.071071071071071,-0.0142142142142142,-0.0497497497497497
-0.0690690690690691,-0.0690690690690691,-0.0138138138138138,-0.0483483483483483
-0.0670670670670671,-0.0670670670670671,-0.0134134134134134,-0.046946946946947
-0.065065065065065,-0.065065065065065,-0.013013013013013,-0.0455455455455455
-0.0630630630630631,-0.0630630630630631,-0.0126126126126126,-0.0441441441441442
-0.061061061061061,-0.061061061061061,-0.0122122122122122,-0.0427427427427427
-0.0590590590590591,-0.0590590590590591,-0.0118118118118118,-0.0413413413413413
-0.0570570570570571,-0.0570570570570571,-0.0114114114114114,-0.03993993993994
-0.055055055055055,-0.055055055055055,-0.011011011011011,-0.0385385385385385
-0.0530530530530531,-0.0530530530530531,-0.0106106106106106,-0.0371371371371371
-0.051051051051051,-0.051051051051051,-0.0102102102102102,-0.0357357357357357
-0.0490490490490491,-0.0490490490490491,-0.00980980980980981,-0.0343343343343343
-0.0470470470470471,-0.0470470470470471,-0.00940940940940942,-0.032932932932933
-0.045045045045045,-0.045045045045045,-0.00900900900900901,-0.0315315315315315
-0.0430430430430431,-0.0430430430430431,-0.00860860860860862,-0.0301301301301301
-0.041041041041041,-0.041041041041041,-0.0082082082082082,-0.0287287287287287
-0.039039039039039,-0.039039039039039,-0.00780780780780781,-0.0273273273273273
-0.0370370370370371,-0.0370370370370371,-0.00740740740740742,-0.025925925925926
-0.035035035035035,-0.035035035035035,-0.00700700700700701,-0.0245245245245245
-0.0330330330330331,-0.0330330330330331,-0.00660660660660661,-0.0231231231231231
-0.031031031031031,-0.031031031031031,-0.0062062062062062,-0.0217217217217217
-0.029029029029029,-0.029029029029029,-0.00580580580580581,-0.0203203203203203
-0.027027027027027,-0.027027027027027,-0.0054054054054054,-0.0189189189189189
-0.025025025025025,-0.025025025025025,-0.005005005005005,-0.0175175175175175
-0.0230230230230231,-0.0230230230230231,-0.00460460460460461,-0.0161161161161161
-0.021021021021021,-0.021021021021021,-0.0042042042042042,-0.0147147147147147
-0.019019019019019,-0.019019019019019,-0.00380380380380381,-0.0133133133133133
-0.017017017017017,-0.017017017017017,-0.00340340340340339,-0.0119119119119119
-0.015015015015015,-0.015015015015015,-0.003003003003003,-0.0105105105105105
-0.0130130130130131,-0.0130130130130131,-0.00260260260260261,-0.00910910910910914
-0.011011011011011,-0.011011011011011,-0.0022022022022022,-0.00770770770770769
-0.00900900900900903,-0.00900900900900903,-0.00180180180180181,-0.00630630630630632
-0.00700700700700696,-0.00700700700700696,-0.00140140140140139,-0.00490490490490487
-0.005005005005005,-0.005005005005005,-0.001001001001001,-0.0035035035035035
-0.00300300300300305,-0.00300300300300305,-0.000600600600600609,-0.00210210210210213
-0.00100100100100098,-0.00100100100100098,-0.000200200200200196,-0.000700700700700685
0.00100100100100109,0.00100100100100109,0.000200200200200218,0.000700700700700763
0.00300300300300305,0.00300300300300305,0.000600600600600609,0.00210210210210213
0.005005005005005,0.005005005005005,0.001001001001001,0.0035035035035035
0.00700700700700696,0.00700700700700696,0.00140140140140139,0.00490490490490487
0.00900900900900892,0.00900900900900892,0.00180180180180178,0.00630630630630624
0.0110110110110111,0.0110110110110111,0.00220220220220222,0.00770770770770777
0.0130130130130131,0.0130130130130131,0.00260260260260261,0.00910910910910914
0.015015015015015,0.015015015015015,0.003003003003003,0.0105105105105105
0.017017017017017,0.017017017017017,0.00340340340340339,0.0119119119119119
0.0190190190190189,0.0190190190190189,0.00380380380380378,0.0133133133133132
0.0210210210210211,0.0210210210210211,0.00420420420420422,0.0147147147147148
0.0230230230230231,0.0230230230230231,0.00460460460460461,0.0161161161161161
0.025025025025025,0.025025025025025,0.005005005005005,0.0175175175175175
0.027027027027027,0.027027027027027,0.0054054054054054,0.0189189189189189
0.0290290290290289,0.0290290290290289,0.00580580580580579,0.0203203203203202
0.0310310310310311,0.0310310310310311,0.00620620620620622,0.0217217217217218
0.0330330330330331,0.0330330330330331,0.00660660660660661,0.0231231231231231
0.035035035035035,0.035035035035035,0.00700700700700701,0.0245245245245245
0.037037037037037,0.037037037037037,0.0074074074074074,0.0259259259259259
0.0390390390390389,0.0390390390390389,0.00780780780780779,0.0273273273273273
0.0410410410410411,0.0410410410410411,0.00820820820820822,0.0287287287287288
0.0430430430430431,0.0430430430430431,0.00860860860860862,0.0301301301301301
0.045045045045045,0.045045045045045,0.00900900900900901,0.0315315315315315
0.047047047047047,0.047047047047047,0.0094094094094094,0.0329329329329329
0.0490490490490489,0.0490490490490489,0.00980980980980979,0.0343343343343343
0.0510510510510511,0.0510510510510511,0.0102102102102102,0.0357357357357358
0.0530530530530531,0.0530530530530531,0.0106106106106106,0.0371371371371371
0.055055055055055,0.055055055055055,0.011011011011011,0.0385385385385385
0.057057057057057,0.057057057057057,0.0114114114114114,0.0399399399399399
0.0590590590590589,0.0590590590590589,0.0118118118118118,0.0413413413413413
0.0610610610610611,0.0610610610610611,0.0122122122122122,0.0427427427427428
0.0630630630630631,0.0630630630630631,0.0126126126126126,0.0441441441441442
0.065065065065065,0.065065065065065,0.013013013013013,0.0455455455455455
0.067067067067067,0.067067067067067,0.0134134134134134,0.0469469469469469
0.0690690690690692,0.0690690690690692,0.0138138138138138,0.0483483483483484
0.0710710710710711,0.0710710710710711,0.0142142142142142,0.0497497497497498
0.0730730730730731,0.0730730730730731,0.0146146146146146,0.0511511511511512
0.075075075075075,0.075075075075075,0.015015015015015,0.0525525525525525
0.077077077077077,0.077077077077077,0.0154154154154154,0.0539539539539539
0.0790790790790792,0.0790790790790792,0.0158158158158158,0.0553553553553554
0.0810810810810811,0.0810810810810811,0.0162162162162162,0.0567567567567568
0.0830830830830831,0.0830830830830831,0.0166166166166166,0.0581581581581582
0.0850850850850851,0.0850850850850851,0.017017017017017,0.0595595595595595
0.087087087087087,0.087087087087087,0.0174174174174174,0.0609609609609609
0.0890890890890892,0.0890890890890892,0.0178178178178178,0.0623623623623624
0.0910910910910911,0.0910910910910911,0.0182182182182182,0.0637637637637638
0.0930930930930931,0.0930930930930931,0.0186186186186186,0.0651651651651652
0.0950950950950951,0.0950950950950951,0.019019019019019,0.0665665665665665
0.097097097097097,0.097097097097097,0.0194194194194194,0.0679679679679679
0.0990990990990992,0.0990990990990992,0.0198198198198198,0.0693693693693694
0.101101101101101,0.101101101101101,0.0202202202202202,0.0707707707707708
0.103103103103103,0.103103103103103,0.0206206206206206,0.0721721721721722
0.105105105105105,0.105105105105105,0.021021021021021,0.0735735735735735
0.107107107107107,0.107107107107107,0.0214214214214214,0.0749749749749749
0.109109109109109,0.109109109109109,0.0218218218218218,0.0763763763763764
0.111111111111111,0.111111111111111,0.0222222222222222,0.0777777777777778
0.113113113113113,0.113113113113113,0.0226226226226226,0.0791791791791792
0.115115115115115,0.115115115115115,0.023023023023023,0.0805805805805805
0.117117117117117,0.117117117117117,0.0234234234234234,0.0819819819819819
0.119119119119119,0.119119119119119,0.0238238238238238,0.0833833833833834
0.121121121121121,0.121121121121121,0.0242242242242242,0.0847847847847848
0.123123123123123,0.123123123123123,0.0246246246246246,0.0861861861861862
0.125125125125125,0.125125125125125,0.025025025025025,0.0875875875875876
0.127127127127127,0.127127127127127,0.0254254254254254,0.0889889889889889
0.129129129129129,0.129129129129129,0.0258258258258258,0.0903903903903904
0.131131131131131,0.131131131131131,0.0262262262262262,0.0917917917917918
0.133133133133133,0.133133133133133,0.0266266266266266,0.0931931931931932
0.135135135135135,0.135135135135135,0.027027027027027,0.0945945945945946
0.137137137137137,0.137137137137137,0.0274274274274274,0.0959959959959959
0.139139139139139,0.139139139139139,0.0278278278278278,0.0973973973973974
0.141141141141141,0.141141141141141,0.0282282282282282,0.0987987987987988
0.143143143143143,0.143143143143143,0.0286286286286286,0.1002002002002
0.145145145145145,0.145145145145145,0.029029029029029,0.101601601601602
0.147147147147147,0.147147147147147,0.0294294294294294,0.103003003003003
0.149149149149149,0.149149149149149,0.0298298298298298,0.104404404404404
0.151151151151151,0.151151151151151,0.0302302302302302,0.105805805805806
0.153153153153153,0.153153153153153,0.0306306306306306,0.107207207207207
0.155155155155155,0.155155155155155,0.031031031031031,0.108608608608609
0.157157157157157,0.157157157157157,0.0314314314314314,0.11001001001001
0.159159159159159,0.159159159159159,0.0318318318318319,0.111411411411411
0.161161161161161,0.161161161161161,0.0322322322322322,0.112812812812813
0.163163163163163,0.163163163163163,0.0326326326326326,0.114214214214214
0.165165165165165,0.165165165165165,0.033033033033033,0.115615615615616
0.167167167167167,0.167167167167167,0.0334334334334334,0.117017017017017
0.169169169169169,0.169169169169169,0.0338338338338338,0.118418418418418
0.171171171171171,0.171171171171171,0.0342342342342342,0.11981981981982
0.173173173173173,0.173173173173173,0.0346346346346346,0.121221221221221
0.175175175175175,0.175175175175175,0.035035035035035,0.122622622622623
0.177177177177177,0.177177177177177,0.0354354354354354,0.124024024024024
0.179179179179179,0.179179179179179,0.0358358358358358,0.125425425425425
0.181181181181181,0.181181181181181,0.0362362362362362,0.126826826826827
0.183183183183183,0.183183183183183,0.0366366366366366,0.128228228228228
0.185185185185185,0.185185185185185,0.037037037037037,0.12962962962963
0.187187187187187,0.187187187187187,0.0374374374374374,0.131031031031031
0.189189189189189,0.189189189189189,0.0378378378378379,0.132432432432432
0.191191191191191,0.191191191191191,0.0382382382382382,0.133833833833834
0.193193193193193,0.193193193193193,0.0386386386386386,0.135235235235235
0.195195195195195,0.195195195195195,0.039039039039039,0.136636636636637
0.197197197197197,0.197197197197197,0.0394394394394395,0.138038038038038
0.199199199199199,0.199199199199199,0.0398398398398399,0.139439439439439
0.201201201201201,0.201201201201201,0.0402402402402402,0.140840840840841
0.203203203203203,0.203203203203203,0.0406406406406406,0.142242242242242
0.205205205205205,0.205205205205205,0.041041041041041,0.143643643643644
0.207207207207207,0.207207207207207,0.0414414414414415,0.145045045045045
0.209209209209209,0.209209209209209,0.0418418418418419,0.146446446446446
0.211211211211211,0.211211211211211,0.0422422422422422,0.147847847847848
0.213213213213213,0.213213213213213,0.0426426426426426,0.149249249249249
0.215215215215215,0.215215215215215,0.043043043043043,0.150650650650651
0.217217217217217,0.217217217217217,0.0434434434434435,0.152052052052052
0.219219219219219,0.219219219219219,0.0438438438438439,0.153453453453453
0.221221221221221,0.221221221221221,0.0442442442442443,0.154854854854855
0.223223223223223,0.223223223223223,0.0446446446446446,0.156256256256256
0.225225225225225,0.225225225225225,0.045045045045045,0.157657657657658
0.227227227227227,0.227227227227227,0.0454454454454455,0.159059059059059
0.229229229229229,0.229229229229229,0.0458458458458459,0.16046046046046
0.231231231231231,0.231231231231231,0.0462462462462463,0.161861861861862
0.233233233233233,0.233233233233233,0.0466466466466466,0.163263263263263
0.235235235235235,0.235235235235235,0.047047047047047,0.164664664664665
0.237237237237237,0.237237237237237,0.0474474474474475,0.166066066066066
0.239239239239239,0.239239239239239,0.0478478478478479,0.167467467467467
0.241241241241241,0.241241241241241,0.0482482482482482,0.168868868868869
0.243243243243243,0.243243243243243,0.0486486486486486,0.17027027027027
0.245245245245245,0.245245245245245,0.049049049049049,0.171671671671672
0.247247247247247,0.247247247247247,0.0494494494494495,0.173073073073073
0.249249249249249,0.249249249249249,0.0498498498498499,0.174474474474475
0.251251251251251,0.251251251251251,0.0502502502502503,0.175875875875876
0.253253253253253,0.253253253253253,0.0506506506506506,0.177277277277277
0.255255255255255,0.255255255255255,0.051051051051051,0.178678678678679
0.257257257257257,0.257257257257257,0.0514514514514515,0.18008008008008
0.259259259259259,0.259259259259259,0.0518518518518519,0.181481481481481
0.261261261261261,0.261261261261261,0.0522522522522523,0.182882882882883
0.263263263263263,0.263263263263263,0.0526526526526526,0.184284284284284
0.265265265265265,0.265265265265265,0.053053053053053,0.185685685685686
0.267267267267267,0.267267267267267,0.0534534534534535,0.187087087087087
0.269269269269269,0.269269269269269,0.0538538538538539,0.188488488488489
0.271271271271271,0.271271271271271,0.0542542542542543,0.18988988988989
0.273273273273273,0.273273273273273,0.0546546546546546,0.191291291291291
0.275275275275275,0.275275275275275,0.055055055055055,0.192692692692693
0.277277277277277,0.277277277277277,0.0554554554554555,0.194094094094094
0.279279279279279,0.279279279279279,0.0558558558558559,0.195495495495495
0.281281281281281,0.281281281281281,0.0562562562562563,0.196896896896897
0.283283283283283,0.283283283283283,0.0566566566566566,0.198298298298298
0.285285285285285,0.285285285285285,0.057057057057057,0.1996996996997
0.287287287287287,0.287287287287287,0.0574574574574575,0.201101101101101
0.289289289289289,0.289289289289289,0.0578578578578579,0.202502502502503
0.291291291291291,0.291291291291291,0.0582582582582583,0.203903903903904
0.293293293293293,0.293293293293293,0.0586586586586587,0.205305305305305
0.295295295295295,0.295295295295295,0.059059059059059,0.206706706706707
0.297297297297297,0.297297297297297,0.0594594594594595,0.208108108108108
0.299299299299299,0.299299299299299,0.0598598598598599,0.20950950950951
0.301301301301301,0.301301301301301,0.0602602602602603,0.210910910910911
0.303303303303303,0.303303303303303,0.0606606606606606,0.212312312312312
0.305305305305305,0.305305305305305,0.061061061061061,0.213713713713714
0.307307307307307,0.307307307307307,0.0614614614614615,0.215115115115115
0.309309309309309,0.309309309309309,0.0618618618618619,0.216516516516517
0.311311311311311,0.311311311311311,0.0622622622622623,0.217917917917918
0.313313313313313,0.313313313313313,0.0626626626626627,0.219319319319319
0.315315315315315,0.315315315315315,0.0630630630630631,0.220720720720721
0.317317317317317,0.317317317317317,0.0634634634634635,0.222122122122122
0.319319319319319,0.319319319319319,0.0638638638638639,0.223523523523524
0.321321321321321,0.321321321321321,0.0642642642642643,0.224924924924925
0.323323323323323,0.323323323323323,0.0646646646646647,0.226326326326326
0.325325325325325,0.325325325325325,0.0650650650650651,0.227727727727728
0.327327327327327,0.327327327327327,0.0654654654654655,0.229129129129129
0.329329329329329,0.329329329329329,0.0658658658658659,0.230530530530531
0.331331331331331,0.331331331331331,0.0662662662662663,0.231931931931932
0.333333333333333,0.333333333333333,0.0666666666666667,0.233333333333333
0.335335335335335,0.335335335335335,0.0670670670670671,0.234734734734735
0.337337337337337,0.337337337337337,0.0674674674674675,0.236136136136136
0.339339339339339,0.339339339339339,0.0678678678678679,0.237537537537538
0.341341341341341,0.341341341341341,0.0682682682682683,0.238938938938939
0.343343343343343,0.343343343343343,0.0686686686686687,0.24034034034034
0.345345345345345,0.345345345345345,0.0690690690690691,0.241741741741742
0.347347347347347,0.347347347347347,0.0694694694694695,0.243143143143143
0.349349349349349,0.349349349349349,0.0698698698698699,0.244544544544545
0.351351351351351,0.351351351351351,0.0702702702702703,0.245945945945946
0.353353353353353,0.353353353353353,0.0706706706706707,0.247347347347347
0.355355355355355,0.355355355355355,0.0710710710710711,0.248748748748749
0.357357357357357,0.357357357357357,0.0714714714714715,0.25015015015015
0.359359359359359,0.359359359359359,0.0718718718718719,0.251551551551552
0.361361361361361,0.361361361361361,0.0722722722722723,0.252952952952953
0.363363363363363,0.363363363363363,0.0726726726726727,0.254354354354354
0.365365365365365,0.365365365365365,0.0730730730730731,0.255755755755756
0.367367367367367,0.367367367367367,0.0734734734734735,0.257157157157157
0.369369369369369,0.369369369369369,0.0738738738738739,0.258558558558559
0.371371371371371,0.371371371371371,0.0742742742742743,0.25995995995996
0.373373373373373,0.373373373373373,0.0746746746746747,0.261361361361361
0.375375375375375,0.375375375375375,0.0750750750750751,0.262762762762763
0.377377377377377,0.377377377377377,0.0754754754754755,0.264164164164164
0.379379379379379,0.379379379379379,0.0758758758758759,0.265565565565566
0.381381381381381,0.381381381381381,0.0762762762762763,0.266966966966967
0.383383383383383,0.383383383383383,0.0766766766766767,0.268368368368368
0.385385385385385,0.385385385385385,0.0770770770770771,0.26976976976977
0.387387387387387,0.387387387387387,0.0774774774774775,0.271171171171171
0.389389389389389,0.389389389389389,0.0778778778778779,0.272572572572573
0.391391391391391,0.391391391391391,0.0782782782782783,0.273973973973974
0.393393393393393,0.393393393393393,0.0786786786786787,0.275375375375375
0.395395395395395,0.395395395395395,0.0790790790790791,0.276776776776777
0.397397397397397,0.397397397397397,0.0794794794794795,0.278178178178178
0.399399399399399,0.399399399399399,0.0798798798798799,0.27957957957958
0.401401401401401,0.401401401401401,0.0802802802802803,0.280980980980981
0.403403403403403,0.403403403403403,0.0806806806806807,0.282382382382382
0.405405405405405,0.405405405405405,0.0810810810810811,0.283783783783784
0.407407407407407,0.407407407407407,0.0814814814814815,0.285185185185185
0.409409409409409,0.409409409409409,0.0818818818818819,0.286586586586587
0.411411411411411,0.411411411411411,0.0822822822822823,0.287987987987988
0.413413413413413,0.413413413413413,0.0826826826826827,0.289389389389389
0.415415415415415,0.415415415415415,0.0830830830830831,0.290790790790791
0.417417417417417,0.417417417417417,0.0834834834834835,0.292192192192192
0.419419419419419,0.419419419419419,0.0838838838838839,0.293593593593594
0.421421421421421,0.421421421421421,0.0842842842842843,0.294994994994995
0.423423423423423,0.423423423423423,0.0846846846846847,0.296396396396396
0.425425425425425,0.425425425425425,0.0850850850850851,0.297797797797798
0.427427427427427,0.427427427427427,0.0854854854854855,0.299199199199199
0.429429429429429,0.429429429429429,0.0858858858858859,0.300600600600601
0.431431431431431,0.431431431431431,0.0862862862862863,0.302002002002002
0.433433433433433,0.433433433433433,0.0866866866866867,0.303403403403403
0.435435435435436,0.435435435435436,0.0870870870870871,0.304804804804805
0.437437437437437,0.437437437437437,0.0874874874874875,0.306206206206206
0.439439439439439,0.439439439439439,0.0878878878878879,0.307607607607608
0.441441441441441,0.441441441441441,0.0882882882882883,0.309009009009009
0.443443443443444,0.443443443443444,0.0886886886886887,0.31041041041041
0.445445445445446,0.445445445445446,0.0890890890890891,0.311811811811812
0.447447447447447,0.447447447447447,0.0894894894894895,0.313213213213213
0.449449449449449,0.449449449449449,0.0898898898898899,0.314614614614615
0.451451451451451,0.451451451451451,0.0902902902902903,0.316016016016016
0.453453453453454,0.453453453453454,0.0906906906906907,0.317417417417417
0.455455455455456,0.455455455455456,0.0910910910910911,0.318818818818819
0.457457457457457,0.457457457457457,0.0914914914914915,0.32022022022022
0.459459459459459,0.459459459459459,0.0918918918918919,0.321621621621622
0.461461461461461,0.461461461461461,0.0922922922922923,0.323023023023023
0.463463463463464,0.463463463463464,0.0926926926926927,0.324424424424424
0.465465465465466,0.465465465465466,0.0930930930930931,0.325825825825826
0.467467467467467,0.467467467467467,0.0934934934934935,0.327227227227227
0.469469469469469,0.469469469469469,0.0938938938938939,0.328628628628629
0.471471471471471,0.471471471471471,0.0942942942942943,0.33003003003003
0.473473473473474,0.473473473473474,0.0946946946946947,0.331431431431432
0.475475475475476,0.475475475475476,0.0950950950950951,0.332832832832833
0.477477477477477,0.477477477477477,0.0954954954954955,0.334234234234234
0.479479479479479,0.479479479479479,0.0958958958958959,0.335635635635636
0.481481481481481,0.481481481481481,0.0962962962962963,0.337037037037037
0.483483483483484,0.483483483483484,0.0966966966966967,0.338438438438438
0.485485485485486,0.485485485485486,0.0970970970970971,0.33983983983984
0.487487487487487,0.487487487487487,0.0974974974974975,0.341241241241241
0.489489489489489,0.489489489489489,0.0978978978978979,0.342642642642643
0.491491491491491,0.491491491491491,0.0982982982982983,0.344044044044044
0.493493493493494,0.493493493493494,0.0986986986986987,0.345445445445445
0.495495495495496,0.495495495495496,0.0990990990990991,0.346846846846847
0.497497497497497,0.497497497497497,0.0994994994994995,0.348248248248248
0.499499499499499,0.499499499499499,0.0998998998998999,0.34964964964965
0.501501501501501,0.501501501501501,0.1003003003003,0.351051051051051
0.503503503503504,0.503503503503504,0.100700700700701,0.352452452452452
0.505505505505506,0.505505505505506,0.101101101101101,0.353853853853854
0.507507507507508,0.507507507507508,0.101501501501502,0.355255255255255
0.509509509509509,0.509509509509509,0.101901901901902,0.356656656656657
0.511511511511511,0.511511511511511,0.102302302302302,0.358058058058058
0.513513513513514,0.513513513513514,0.102702702702703,0.35945945945946
0.515515515515516,0.515515515515516,0.103103103103103,0.360860860860861
0.517517517517518,0.517517517517518,0.103503503503504,0.362262262262262
0.519519519519519,0.519519519519519,0.103903903903904,0.363663663663664
0.521521521521521,0.521521521521521,0.104304304304304,0.365065065065065
0.523523523523524,0.523523523523524,0.104704704704705,0.366466466466467
0.525525525525526,0.525525525525526,0.105105105105105,0.367867867867868
0.527527527527528,0.527527527527528,0.105505505505506,0.369269269269269
0.529529529529529,0.529529529529529,0.105905905905906,0.370670670670671
0.531531531531531,0.531531531531531,0.106306306306306,0.372072072072072
0.533533533533534,0.533533533533534,0.106706706706707,0.373473473473473
0.535535535535536,0.535535535535536,0.107107107107107,0.374874874874875
0.537537537537538,0.537537537537538,0.107507507507508,0.376276276276276
0.539539539539539,0.539539539539539,0.107907907907908,0.377677677677678
0.541541541541541,0.541541541541541,0.108308308308308,0.379079079079079
0.543543543543544,0.543543543543544,0.108708708708709,0.38048048048048
0.545545545545546,0.545545545545546,0.109109109109109,0.381881881881882
0.547547547547548,0.547547547547548,0.10950950950951,0.383283283283283
0.549549549549549,0.549549549549549,0.10990990990991,0.384684684684685
0.551551551551551,0.551551551551551,0.11031031031031,0.386086086086086
0.553553553553554,0.553553553553554,0.110710710710711,0.387487487487488
0.555555555555556,0.555555555555556,0.111111111111111,0.388888888888889
0.557557557557558,0.557557557557558,0.111511511511512,0.39029029029029
0.559559559559559,0.559559559559559,0.111911911911912,0.391691691691692
0.561561561561561,0.561561561561561,0.112312312312312,0.393093093093093
0.563563563563564,0.563563563563564,0.112712712712713,0.394494494494495
0.565565565565566,0.565565565565566,0.113113113113113,0.395895895895896
0.567567567567568,0.567567567567568,0.113513513513514,0.397297297297297
0.56956956956957,0.56956956956957,0.113913913913914,0.398698698698699
0.571571571571572,0.571571571571572,0.114314314314314,0.4001001001001
0.573573573573574,0.573573573573574,0.114714714714715,0.401501501501502
0.575575575575576,0.575575575575576,0.115115115115115,0.402902902902903
0.577577577577578,0.577577577577578,0.115515515515516,0.404304304304304
0.57957957957958,0.57957957957958,0.115915915915916,0.405705705705706
0.581581581581582,0.581581581581582,0.116316316316316,0.407107107107107
0.583583583583584,0.583583583583584,0.116716716716717,0.408508508508509
0.585585585585586,0.585585585585586,0.117117117117117,0.40990990990991
0.587587587587588,0.587587587587588,0.117517517517518,0.411311311311311
0.58958958958959,0.58958958958959,0.117917917917918,0.412712712712713
0.591591591591592,0.591591591591592,0.118318318318318,0.414114114114114
0.593593593593594,0.593593593593594,0.118718718718719,0.415515515515516
0.595595595595596,0.595595595595596,0.119119119119119,0.416916916916917
0.597597597597598,0.597597597597598,0.11951951951952,0.418318318318318
0.5995995995996,0.5995995995996,0.11991991991992,0.41971971971972
0.601601601601602,0.601601601601602,0.12032032032032,0.421121121121121
0.603603603603604,0.603603603603604,0.120720720720721,0.422522522522523
0.605605605605606,0.605605605605606,0.121121121121121,0.423923923923924
0.607607607607608,0.607607607607608,0.121521521521522,0.425325325325325
0.60960960960961,0.60960960960961,0.121921921921922,0.426726726726727
0.611611611611612,0.611611611611612,0.122322322322322,0.428128128128128
0.613613613613614,0.613613613613614,0.122722722722723,0.42952952952953
0.615615615615616,0.615615615615616,0.123123123123123,0.430930930930931
0.617617617617618,0.617617617617618,0.123523523523524,0.432332332332332
0.61961961961962,0.61961961961962,0.123923923923924,0.433733733733734
0.621621621621622,0.621621621621622,0.124324324324324,0.435135135135135
0.623623623623624,0.623623623623624,0.124724724724725,0.436536536536537
0.625625625625626,0.625625625625626,0.125125125125125,0.437937937937938
0.627627627627628,0.627627627627628,0.125525525525526,0.439339339339339
0.62962962962963,0.62962962962963,0.125925925925926,0.440740740740741
0.631631631631632,0.631631631631632,0.126326326326326,0.442142142142142
0.633633633633634,0.633633633633634,0.126726726726727,0.443543543543544
0.635635635635636,0.635635635635636,0.127127127127127,0.444944944944945
0.637637637637638,0.637637637637638,0.127527527527528,0.446346346346346
0.63963963963964,0.63963963963964,0.127927927927928,0.447747747747748
0.641641641641642,0.641641641641642,0.128328328328328,0.449149149149149
0.643643643643644,0.643643643643644,0.128728728728729,0.450550550550551
0.645645645645646,0.645645645645646,0.129129129129129,0.451951951951952
0.647647647647648,0.647647647647648,0.12952952952953,0.453353353353353
0.64964964964965,0.64964964964965,0.12992992992993,0.454754754754755
0.651651651651652,0.651651651651652,0.13033033033033,0.456156156156156
0.653653653653654,0.653653653653654,0.130730730730731,0.457557557557558
0.655655655655656,0.655655655655656,0.131131131131131,0.458958958958959
0.657657657657658,0.657657657657658,0.131531531531532,0.46036036036036
0.65965965965966,0.65965965965966,0.131931931931932,0.461761761761762
0.661661661661662,0.661661661661662,0.132332332332332,0.463163163163163
0.663663663663664,0.663663663663664,0.132732732732733,0.464564564564565
0.665665665665666,0.665665665665666,0.133133133133133,0.465965965965966
0.667667667667668,0.667667667667668,0.133533533533534,0.467367367367367
0.66966966966967,0.66966966966967,0.133933933933934,0.468768768768769
0.671671671671672,0.671671671671672,0.134334334334334,0.47017017017017
0.673673673673674,0.673673673673674,0.134734734734735,0.471571571571572
0.675675675675676,0.675675675675676,0.135135135135135,0.472972972972973
0.677677677677678,0.677677677677678,0.135535535535536,0.474374374374374
0.67967967967968,0.67967967967968,0.135935935935936,0.475775775775776
0.681681681681682,0.681681681681682,0.136336336336336,0.477177177177177
0.683683683683684,0.683683683683684,0.136736736736737,0.478578578578579
0.685685685685686,0.685685685685686,0.137137137137137,0.47997997997998
0.687687687687688,0.687687687687688,0.137537537537538,0.481381381381381
0.68968968968969,0.68968968968969,0.137937937937938,0.482782782782783
0.691691691691692,0.691691691691692,0.138338338338338,0.484184184184184
0.693693693693694,0.693693693693694,0.138738738738739,0.485585585585586
0.695695695695696,0.695695695695696,0.139139139139139,0.486986986986987
0.697697697697698,0.697697697697698,0.13953953953954,0.488388388388388
0.6996996996997,0.6996996996997,0.13993993993994,0.48978978978979
0.701701701701702,0.701701701701702,0.14034034034034,0.491191191191191
0.703703703703704,0.703703703703704,0.140740740740741,0.492592592592593
0.705705705705706,0.705705705705706,0.141141141141141,0.493993993993994
0.707707707707708,0.707707707707708,0.141541541541542,0.495395395395395
0.70970970970971,0.70970970970971,0.141941941941942,0.496796796796797
0.711711711711712,0.711711711711712,0.142342342342342,0.498198198198198
0.713713713713714,0.713713713713714,0.142742742742743,0.4995995995996
0.715715715715716,0.715715715715716,0.143143143143143,0.501001001001001
0.717717717717718,0.717717717717718,0.143543543543544,0.502402402402402
0.71971971971972,0.71971971971972,0.143943943943944,0.503803803803804
0.721721721721722,0.721721721721722,0.144344344344344,0.505205205205205
0.723723723723724,0.723723723723724,0.144744744744745,0.506606606606607
0.725725725725726,0.725725725725726,0.145145145145145,0.508008008008008
0.727727727727728,0.727727727727728,0.145545545545546,0.509409409409409
0.72972972972973,0.72972972972973,0.145945945945946,0.510810810810811
0.731731731731732,0.731731731731732,0.146346346346346,0.512212212212212
0.733733733733734,0.733733733733734,0.146746746746747,0.513613613613614
0.735735735735736,0.735735735735736,0.147147147147147,0.515015015015015
0.737737737737738,0.737737737737738,0.147547547547548,0.516416416416416
0.73973973973974,0.73973973973974,0.147947947947948,0.517817817817818
0.741741741741742,0.741741741741742,0.148348348348348,0.519219219219219
0.743743743743744,0.743743743743744,0.148748748748749,0.520620620620621
0.745745745745746,0.745745745745746,0.149149149149149,0.522022022022022
0.747747747747748,0.747747747747748,0.14954954954955,0.523423423423423
0.74974974974975,0.74974974974975,0.14994994994995,0.524824824824825
0.751751751751752,0.751751751751752,0.15035035035035,0.526226226226226
0.753753753753754,0.753753753753754,0.150750750750751,0.527627627627628
0.755755755755756,0.755755755755756,0.151151151151151,0.529029029029029
0.757757757757758,0.757757757757758,0.151551551551552,0.53043043043043
0.75975975975976,0.75975975975976,0.151951951951952,0.531831831831832
0.761761761761762,0.761761761761762,0.152352352352352,0.533233233233233
0.763763763763764,0.763763763763764,0.152752752752753,0.534634634634635
0.765765765765766,0.765765765765766,0.153153153153153,0.536036036036036
0.767767767767768,0.767767767767768,0.153553553553554,0.537437437437437
0.76976976976977,0.76976976976977,0.153953953953954,0.538838838838839
0.771771771771772,0.771771771771772,0.154354354354354,0.54024024024024
0.773773773773774,0.773773773773774,0.154754754754755,0.541641641641642
0.775775775775776,0.775775775775776,0.155155155155155,0.543043043043043
0.777777777777778,0.777777777777778,0.155555555555556,0.544444444444444
0.77977977977978,0.77977977977978,0.155955955955956,0.545845845845846
0.781781781781782,0.781781781781782,0.156356356356356,0.547247247247247
0.783783783783784,0.783783783783784,0.156756756756757,0.548648648648649
0.785785785785786,0.785785785785786,0.157157157157157,0.55005005005005
0.787787787787788,0.787787787787788,0.157557557557558,0.551451451451451
0.78978978978979,0.78978978978979,0.157957957957958,0.552852852852853
0.791791791791792,0.791791791791792,0.158358358358358,0.554254254254254
0.793793793793794,0.793793793793794,0.158758758758759,0.555655655655656
0.795795795795796,0.795795795795796,0.159159159159159,0.557057057057057
0.797797797797798,0.797797797797798,0.15955955955956,0.558458458458458
0.7997997997998,0.7997997997998,0.15995995995996,0.55985985985986
0.801801801801802,0.801801801801802,0.16036036036036,0.561261261261261
0.803803803803804,0.803803803803804,0.160760760760761,0.562662662662663
0.805805805805806,0.805805805805806,0.161161161161161,0.564064064064064
0.807807807807808,0.807807807807808,0.161561561561562,0.565465465465465
0.80980980980981,0.80980980980981,0.161961961961962,0.566866866866867
0.811811811811812,0.811811811811812,0.162362362362362,0.568268268268268
0.813813813813814,0.813813813813814,0.162762762762763,0.56966966966967
0.815815815815816,0.815815815815816,0.163163163163163,0.571071071071071
0.817817817817818,0.817817817817818,0.163563563563564,0.572472472472472
0.81981981981982,0.81981981981982,0.163963963963964,0.573873873873874
0.821821821821822,0.821821821821822,0.164364364364364,0.575275275275275
0.823823823823824,0.823823823823824,0.164764764764765,0.576676676676677
0.825825825825826,0.825825825825826,0.165165165165165,0.578078078078078
0.827827827827828,0.827827827827828,0.165565565565566,0.57947947947948
0.82982982982983,0.82982982982983,0.165965965965966,0.580880880880881
0.831831831831832,0.831831831831832,0.166366366366366,0.582282282282282
0.833833833833834,0.833833833833834,0.166766766766767,0.583683683683684
0.835835835835836,0.835835835835836,0.167167167167167,0.585085085085085
0.837837837837838,0.837837837837838,0.167567567567568,0.586486486486486
0.83983983983984,0.83983983983984,0.167967967967968,0.587887887887888
0.841841841841842,0.841841841841842,0.168368368368368,0.589289289289289
0.843843843843844,0.843843843843844,0.168768768768769,0.590690690690691
0.845845845845846,0.845845845845846,0.169169169169169,0.592092092092092
0.847847847847848,0.847847847847848,0.16956956956957,0.593493493493494
0.84984984984985,0.84984984984985,0.16996996996997,0.594894894894895
0.851851851851852,0.851851851851852,0.17037037037037,0.596296296296296
0.853853853853854,0.853853853853854,0.170770770770771,0.597697697697698
0.855855855855856,0.855855855855856,0.171171171171171,0.599099099099099
0.857857857857858,0.857857857857858,0.171571571571572,0.600500500500501
0.85985985985986,0.85985985985986,0.171971971971972,0.601901901901902
0.861861861861862,0.861861861861862,0.172372372372372,0.603303303303303
0.863863863863864,0.863863863863864,0.172772772772773,0.604704704704705
0.865865865865866,0.865865865865866,0.173173173173173,0.606106106106106
0.867867867867868,0.867867867867868,0.173573573573574,0.607507507507507
0.86986986986987,0.86986986986987,0.173973973973974,0.608908908908909
0.871871871871872,0.871871871871872,0.174374374374374,0.61031031031031
0.873873873873874,0.873873873873874,0.174774774774775,0.611711711711712
0.875875875875876,0.875875875875876,0.175175175175175,0.613113113113113
0.877877877877878,0.877877877877878,0.175575575575576,0.614514514514515
0.87987987987988,0.87987987987988,0.175975975975976,0.615915915915916
0.881881881881882,0.881881881881882,0.176376376376376,0.617317317317317
0.883883883883884,0.883883883883884,0.176776776776777,0.618718718718719
0.885885885885886,0.885885885885886,0.177177177177177,0.62012012012012
0.887887887887888,0.887887887887888,0.177577577577578,0.621521521521522
0.88988988988989,0.88988988988989,0.177977977977978,0.622922922922923
0.891891891891892,0.891891891891892,0.178378378378378,0.624324324324324
0.893893893893894,0.893893893893894,0.178778778778779,0.625725725725726
0.895895895895896,0.895895895895896,0.179179179179179,0.627127127127127
0.897897897897898,0.897897897897898,0.17957957957958,0.628528528528529
0.8998998998999,0.8998998998999,0.17997997997998,0.62992992992993
0.901901901901902,0.901901901901902,0.18038038038038,0.631331331331331
0.903903903903904,0.903903903903904,0.180780780780781,0.632732732732733
0.905905905905906,0.905905905905906,0.181181181181181,0.634134134134134
0.907907907907908,0.907907907907908,0.181581581581582,0.635535535535536
0.90990990990991,0.90990990990991,0.181981981981982,0.636936936936937
0.911911911911912,0.911911911911912,0.182382382382382,0.638338338338338
0.913913913913914,0.913913913913914,0.182782782782783,0.63973973973974
0.915915915915916,0.915915915915916,0.183183183183183,0.641141141141141
0.917917917917918,0.917917917917918,0.183583583583584,0.642542542542543
0.91991991991992,0.91991991991992,0.183983983983984,0.643943943943944
0.921921921921922,0.921921921921922,0.184384384384384,0.645345345345345
0.923923923923924,0.923923923923924,0.184784784784785,0.646746746746747
0.925925925925926,0.925925925925926,0.185185185185185,0.648148148148148
0.927927927927928,0.927927927927928,0.185585585585586,0.64954954954955
0.92992992992993,0.92992992992993,0.185985985985986,0.650950950950951
0.931931931931932,0.931931931931932,0.186386386386386,0.652352352352352
0.933933933933934,0.933933933933934,0.186786786786787,0.653753753753754
0.935935935935936,0.935935935935936,0.187187187187187,0.655155155155155
0.937937937937938,0.937937937937938,0.187587587587588,0.656556556556557
0.93993993993994,0.93993993993994,0.187987987987988,0.657957957957958
0.941941941941942,0.941941941941942,0.188388388388388,0.659359359359359
0.943943943943944,0.943943943943944,0.188788788788789,0.660760760760761
0.945945945945946,0.945945945945946,0.189189189189189,0.662162162162162
0.947947947947948,0.947947947947948,0.18958958958959,0.663563563563564
0.94994994994995,0.94994994994995,0.18998998998999,0.664964964964965
0.951951951951952,0.951951951951952,0.19039039039039,0.666366366366366
0.953953953953954,0.953953953953954,0.190790790790791,0.667767767767768
0.955955955955956,0.955955955955956,0.191191191191191,0.669169169169169
0.957957957957958,0.957957957957958,0.191591591591592,0.670570570570571
0.95995995995996,0.95995995995996,0.191991991991992,0.671971971971972
0.961961961961962,0.961961961961962,0.192392392392392,0.673373373373373
0.963963963963964,0.963963963963964,0.192792792792793,0.674774774774775
0.965965965965966,0.965965965965966,0.193193193193193,0.676176176176176
0.967967967967968,0.967967967967968,0.193593593593594,0.677577577577578
0.96996996996997,0.96996996996997,0.193993993993994,0.678978978978979
0.971971971971972,0.971971971971972,0.194394394394394,0.68038038038038
0.973973973973974,0.973973973973974,0.194794794794795,0.681781781781782
0.975975975975976,0.975975975975976,0.195195195195195,0.683183183183183
0.977977977977978,0.977977977977978,0.195595595595596,0.684584584584585
0.97997997997998,0.97997997997998,0.195995995995996,0.685985985985986
0.981981981981982,0.981981981981982,0.196396396396396,0.687387387387387
0.983983983983984,0.983983983983984,0.196796796796797,0.688788788788789
0.985985985985986,0.985985985985986,0.197197197197197,0.69019019019019
0.987987987987988,0.987987987987988,0.197597597597598,0.691591591591592
0.98998998998999,0.98998998998999,0.197997997997998,0.692992992992993
0.991991991991992,0.991991991991992,0.198398398398398,0.694394394394394
0.993993993993994,0.993993993993994,0.198798798798799,0.695795795795796
0.995995995995996,0.995995995995996,0.199199199199199,0.697197197197197
0.997997997997998,0.997997997997998,0.1995995995996,0.698598598598599
1,1,0.2,0.7


==> logloss.csv <==
a,b
-2,2.12692801104297
-1.96,2.09178097985147
-1.92,2.05680711345204
-1.88,2.02201167570186
-1.84,1.98740002486257
-1.8,1.95297761052607
-1.76,1.91874997013467
-1.72,1.88472272508021
-1.68,1.85090157636787
-1.64,1.81729229983146
-1.6,1.78390074088834
-1.56,1.75073280882382
-1.52,1.7177944705966
-1.48,1.68509174415876
-1.44,1.65263069128632
-1.4,1.62041740991845
-1.36,1.58845802600647
-1.32,1.55675868487647
-1.28,1.52532554211252
-1.24,1.49416475397075
-1.2,1.46328246733803
-1.16,1.43268480925264
-1.12,1.40237787600798
-1.08,1.37236772186436
-1.04,1.34266034739774
-1,1.31326168751822
-0.96,1.28417759919519
-0.92,1.25541384892973
-0.88,1.22697610001895
-0.84,1.19886989966032
-0.8,1.17110066594778
-0.76,1.14367367481449
-0.72,1.11659404698022
-0.68,1.08986673496366
-0.64,1.06349651022253
-0.6,1.03748795048589
-0.56,1.01184542734431
-0.52,0.986573094164618
-0.48,0.961674874395743
-0.44,0.93715445033211
-0.4,0.913015252399953
-0.36,0.889260449030284
-0.32,0.865892937180075
-0.28,0.842915333560347
-0.24,0.820329966626426
-0.2,0.798138869381592
-0.16,0.77634377304074
-0.12,0.754946101595614
-0.0800000000000001,0.73394696731759
-0.04,0.713347167228034
0,0.693147180559945
0.04,0.673347167228034
0.0800000000000001,0.65394696731759
0.12,0.634946101595613
0.16,0.61634377304074
0.2,0.598138869381592
0.24,0.580329966626426
0.28,0.562915333560347
0.32,0.545892937180075
0.36,0.529260449030284
0.4,0.513015252399953
0.44,0.49715445033211
0.48,0.481674874395743
0.52,0.466573094164618
0.56,0.451845427344306
0.6,0.437487950485886
0.64,0.423496510222534
0.68,0.409866734963662
0.72,0.396594046980224
0.76,0.383673674814494
0.8,0.371100665947778
0.84,0.358869899660323
0.88,0.346976100018953
0.92,0.335413848929731
0.96,0.324177599195189
1,0.313261687518223
1.04,0.302660347397739
1.08,0.292367721864358
1.12,0.282377876007976
1.16,0.272684809252639
1.2,0.263282467338031
1.24,0.254164753970747
1.28,0.245325542112517
1.32,0.236758684876467
1.36,0.228458026006468
1.4,0.220417409918451
1.44,0.212630691286323
1.48,0.205091744158761
1.52,0.197794470596596
1.56,0.190732808823822
1.6,0.183900740888339
1.64,0.17729229983146
1.68,0.170901576367871
1.72,0.164722725080208
1.76,0.158749970134672
1.8,0.152977610526074
1.84,0.14740002486257
1.88,0.142011675701859
1.92,0.136807113452038
1.96,0.131780979851469
2,0.126928011042973


==> polynomials.csv <==
a,b,c,d
0,0,0,0
0.001001001001001,7.00699998596494e-06,1.00200300400501e-06,0.001001001001001
0.002002002002002,2.79999157755793e-05,4.00801201602002e-06,0.002002002002002
0.003003003003003,6.29366211164225e-05,9.01802703604505e-06,0.003003003003003
0.004004004004004,0.000111774989756074,1.60320480640801e-05,0.004004004004004
0.005005005005005,0.000174472895442113,2.50500751001251e-05,0.005005005005005
0.00600600600600601,0.000250988211922119,3.60721081441802e-05,0.00600600600600601
0.00700700700700701,0.000341278812943671,4.90981471962453e-05,0.00700700700700701
0.00800800800800801,0.000445302572254349,6.41281922563204e-05,0.00800800800800801
0.00900900900900901,0.000563017363601732,8.11622433244055e-05,0.00900900900900901
0.01001001001001,0.000694381060733399,0.000100200300400501,0.01001001001001
0.011011011011011,0.00083935153739693,0.000121242363484606,0.011011011011011
0.012012012012012,0.000997886667339904,0.000144288432576721,0.012012012012012
0.013013013013013,0.0011699443243099,0.000169338507676846,0.013013013013013
0.014014014014014,0.0013554823820545,0.000196392588784981,0.014014014014014
0.015015015015015,0.00155445871432128,0.000225450675901126,0.015015015015015
0.016016016016016,0.00176683119485782,0.000256512769025282,0.016016016016016
0.017017017017017,0.0019925576974117,0.000289578868157447,0.017017017017017
0.018018018018018,0.0022315960957305,0.000324648973297622,0.018018018018018
0.019019019019019,0.0024839042635618,0.000361723084445807,0.019019019019019
0.02002002002002,0.00274944007465318,0.000400801201602002,0.02002002002002
0.021021021021021,0.00302816140275221,0.000441883324766208,0.021021021021021
0.022022022022022,0.00332002612160648,0.000484969453938423,0.022022022022022
0.023023023023023,0.00362499210496357,0.000530059589118648,0.023023023023023
0.024024024024024,0.00394301722657105,0.000577153730306883,0.024024024024024
0.025025025025025,0.00427405936017651,0.000626251877503129,0.025025025025025
0.026026026026026,0.00461807637952752,0.000677354030707384,0.026026026026026
0.027027027027027,0.00497502615837167,0.00073046018991965,0.027027027027027
0.028028028028028,0.00534486657045652,0.000785570355139925,0.028028028028028
0.029029029029029,0.00572755548952968,0.00084268452636821,0.029029029029029
0.03003003003003,0.0061230507893387,0.000901802703604505,0.03003003003003
0.031031031031031,0.00653131034363117,0.000962924886848811,0.031031031031031
0.032032032032032,0.00695229202615468,0.00102605107610113,0.032032032032032
0.033033033033033,0.00738595371065679,0.00109118127136145,0.033033033033033
0.034034034034034,0.0078322532708851,0.00115831547262979,0.034034034034034
0.035035035035035,0.00829114858058717,0.00122745367990613,0.035035035035035
0.036036036036036,0.00876259751351059,0.00129859589319049,0.036036036036036
0.037037037037037,0.00924655794340294,0.00137174211248285,0.037037037037037
0.038038038038038,0.00974298774401179,0.00144689233778323,0.038038038038038
0.039039039039039,0.0102518447890847,0.00152404656909161,0.039039039039039
0.04004004004004,0.0107730869523693,0.00160320480640801,0.04004004004004
0.041041041041041,0.0113066721076132,0.00168436704973242,0.041041041041041
0.042042042042042,0.0118525581285639,0.00176753329906483,0.042042042042042
0.043043043043043,0.0124107028889689,0.00185270355440526,0.043043043043043
0.044044044044044,0.012981064262576,0.00193987781575369,0.044044044044044
0.045045045045045,0.0135636001231326,0.00202905608311014,0.045045045045045
0.046046046046046,0.0141582683443864,0.00212023835647459,0.046046046046046
0.047047047047047,0.0147650268000849,0.00221342463584706,0.047047047047047
0.048048048048048,0.0153838333639757,0.00230861492122753,0.048048048048048
0.049049049049049,0.0160146459098063,0.00240580921261602,0.049049049049049
0.0500500500500501,0.0166574223113245,0.00250500751001252,0.0500500500500501
0.0510510510510511,0.0173121204422776,0.00260620981341702,0.0510510510510511
0.0520520520520521,0.0179786981764134,0.00270941612282954,0.0520520520520521
0.0530530530530531,0.0186571133874794,0.00281462643825006,0.0530530530530531
0.0540540540540541,0.0193473239492231,0.0029218407596786,0.0540540540540541
0.0550550550550551,0.0200492877353923,0.00303105908711514,0.0550550550550551
0.0560560560560561,0.0207629626197343,0.0031422814205597,0.0560560560560561
0.0570570570570571,0.0214883064759969,0.00325550776001226,0.0570570570570571
0.0580580580580581,0.0222252771779275,0.00337073810547284,0.0580580580580581
0.0590590590590591,0.0229738325992739,0.00348797245694143,0.0590590590590591
0.0600600600600601,0.0237339306137834,0.00360721081441802,0.0600600600600601
0.0610610610610611,0.0245055290952039,0.00372845317790263,0.0610610610610611
0.0620620620620621,0.0252885859172827,0.00385169954739524,0.0620620620620621
0.0630630630630631,0.0260830589537675,0.00397694992289587,0.0630630630630631
0.0640640640640641,0.0268889060784059,0.0041042043044045,0.0640640640640641
0.0650650650650651,0.0277060851649454,0.00423346269192115,0.0650650650650651
0.0660660660660661,0.0285345540871337,0.00436472508544581,0.0660660660660661
0.0670670670670671,0.0293742707187183,0.00449799148497847,0.0670670670670671
0.0680680680680681,0.0302251929334467,0.00463326189051915,0.0680680680680681
0.0690690690690691,0.0310872786050667,0.00477053630206783,0.0690690690690691
0.0700700700700701,0.0319604856073256,0.00490981471962453,0.0700700700700701
0.0710710710710711,0.0328447718139712,0.00505109714318923,0.0710710710710711
0.0720720720720721,0.033740095098751,0.00519438357276195,0.0720720720720721
0.0730730730730731,0.0346464133354127,0.00533967400834268,0.0730730730730731
0.0740740740740741,0.0355636843977036,0.00548696844993141,0.0740740740740741
0.0750750750750751,0.0364918661593715,0.00563626689752816,0.0750750750750751
0.0760760760760761,0.0374309164941639,0.00578756935113292,0.0760760760760761
0.0770770770770771,0.0383807932758284,0.00594087581074568,0.0770770770770771
0.0780780780780781,0.0393414543781127,0.00609618627636646,0.0780780780780781
0.0790790790790791,0.0403128576747641,0.00625350074799524,0.0790790790790791
0.0800800800800801,0.0412949610395304,0.00641281922563204,0.0800800800800801
0.0810810810810811,0.0422877223461592,0.00657414170927685,0.0810810810810811
0.0820820820820821,0.0432910994683979,0.00673746819892966,0.0820820820820821
0.0830830830830831,0.0443050502799942,0.00690279869459049,0.0830830830830831
0.0840840840840841,0.0453295326546957,0.00707013319625932,0.0840840840840841
0.0850850850850851,0.0463645044662499,0.00723947170393617,0.0850850850850851
0.0860860860860861,0.0474099235884044,0.00741081421762103,0.0860860860860861
0.0870870870870871,0.0484657478949068,0.00758416073731389,0.0870870870870871
0.0880880880880881,0.0495319352595047,0.00775951126301477,0.0880880880880881
0.0890890890890891,0.0506084435559456,0.00793686579472365,0.0890890890890891
0.0900900900900901,0.0516952306579772,0.00811622433244055,0.0900900900900901
0.0910910910910911,0.052792254439347,0.00829758687616546,0.0910910910910911
0.0920920920920921,0.0538994727738026,0.00848095342589837,0.0920920920920921
0.0930930930930931,0.0550168435350915,0.0086663239816393,0.0930930930930931
0.0940940940940941,0.0561443245969614,0.00885369854338823,0.0940940940940941
0.0950950950950951,0.0572818738331599,0.00904307711114518,0.0950950950950951
0.0960960960960961,0.0584294491174344,0.00923445968491014,0.0960960960960961
0.0970970970970971,0.0595870083235326,0.0094278462646831,0.0970970970970971
0.0980980980980981,0.0607545093252021,0.00962323685046408,0.0980980980980981
0.0990990990990991,0.0619319099961905,0.00982063144225306,0.0990990990990991
0.1001001001001,0.0631191682102453,0.0100200300400501,0.1001001001001
0.101101101101101,0.0643162418411141,0.0102214326438551,0.101101101101101
0.102102102102102,0.0655230887625445,0.0104248392536681,0.102102102102102
0.103103103103103,0.066739666848284,0.0106302498694891,0.103103103103103
0.104104104104104,0.0679659339720803,0.0108376644913181,0.104104104104104
0.105105105105105,0.0692018480076809,0.0110470831191552,0.105105105105105
0.106106106106106,0.0704473668288334,0.0112585057530002,0.106106106106106
0.107107107107107,0.0717024483092854,0.0114719323928533,0.107107107107107
0.108108108108108,0.0729670503227844,0.0116873630387144,0.108108108108108
0.109109109109109,0.0742411307430781,0.0119047976905835,0.109109109109109
0.11011011011011,0.0755246474439141,0.0121242363484606,0.11011011011011
0.111111111111111,0.0768175582990398,0.0123456790123457,0.111111111111111
0.112112112112112,0.0781198211822029,0.0125691256822388,0.112112112112112
0.113113113113113,0.0794313939671509,0.0127945763581399,0.113113113113113
0.114114114114114,0.0807522345276316,0.0130220310400491,0.114114114114114
0.115115115115115,0.0820823007373923,0.0132514897279662,0.115115115115115
0.116116116116116,0.0834215504701807,0.0134829524218914,0.116116116116116
0.117117117117117,0.0847699415997444,0.0137164191218245,0.117117117117117
0.118118118118118,0.0861274319998309,0.0139518898277657,0.118118118118118
0.119119119119119,0.0874939795441879,0.0141893645397149,0.119119119119119
0.12012012012012,0.0888695421065629,0.0144288432576721,0.12012012012012
0.121121121121121,0.0902540775607035,0.0146703259816373,0.121121121121121
0.122122122122122,0.0916475437803573,0.0149138127116105,0.122122122122122
0.123123123123123,0.0930498986392718,0.0151593034475917,0.123123123123123
0.124124124124124,0.0944611000111946,0.015406798189581,0.124124124124124
0.125125125125125,0.0958811057698734,0.0156562969375782,0.125125125125125
0.126126126126126,0.0973098737890556,0.0159077996915835,0.126126126126126
0.127127127127127,0.098747361942489,0.0161613064515967,0.127127127127127
0.128128128128128,0.100193528103921,0.016416817217618,0.128128128128128
0.129129129129129,0.101648330147099,0.0166743319896473,0.129129129129129
0.13013013013013,0.103111725945771,0.0169338507676846,0.13013013013013
0.131131131131131,0.104583673373685,0.0171953735517299,0.131131131131131
0.132132132132132,0.106064130304587,0.0174589003417832,0.132132132132132
0.133133133133133,0.107553054612226,0.0177244311378446,0.133133133133133
0.134134134134134,0.109050404170349,0.0179919659399139,0.134134134134134
0.135135135135135,0.110556136852704,0.0182615047479912,0.135135135135135
0.136136136136136,0.112070210533038,0.0185330475620766,0.136136136136136
0.137137137137137,0.113592583085099,0.01880659438217,0.137137137137137
0.138138138138138,0.115123212382634,0.0190821452082713,0.138138138138138
0.139139139139139,0.116662056299391,0.0193597000403807,0.139139139139139
0.14014014014014,0.118209072709118,0.0196392588784981,0.14014014014014
0.141141141141141,0.119764219485562,0.0199208217226235,0.141141141141141
0.142142142142142,0.121327454502471,0.0202043885727569,0.142142142142142
0.143143143143143,0.122898735633593,0.0204899594288984,0.143143143143143
0.144144144144144,0.124478020752674,0.0207775342910478,0.144144144144144
0.145145145145145,0.126065267733462,0.0210671131592053,0.145145145145145
0.146146146146146,0.127660434449706,0.0213586960333707,0.146146146146146
0.147147147147147,0.129263478775153,0.0216522829135442,0.147147147147147
0.148148148148148,0.130874358583549,0.0219478737997256,0.148148148148148
0.149149149149149,0.132493031748644,0.0222454686919151,0.149149149149149
0.15015015015015,0.134119456144184,0.0225450675901126,0.15015015015015
0.151151151151151,0.135753589643916,0.0228466704943181,0.151151151151151
0.152152152152152,0.13739539012159,0.0231502774045317,0.152152152152152
0.153153153153153,0.139044815450951,0.0234558883207532,0.153153153153153
0.154154154154154,0.140701823505749,0.0237635032429827,0.154154154154154
0.155155155155155,0.142366372159729,0.0240731221712203,0.155155155155155
0.156156156156156,0.14403841928664,0.0243847451054658,0.156156156156156
0.157157157157157,0.14571792276023,0.0246983720457194,0.157157157157157
0.158158158158158,0.147404840454246,0.025014002991981,0.158158158158158
0.159159159159159,0.149099130242436,0.0253316379442506,0.159159159159159
0.16016016016016,0.150800749998546,0.0256512769025282,0.16016016016016
0.161161161161161,0.152509657596326,0.0259729198668138,0.161161161161161
0.162162162162162,0.154225810909522,0.0262965668371074,0.162162162162162
0.163163163163163,0.155949167811881,0.026622217813409,0.163163163163163
0.164164164164164,0.157679686177153,0.0269498727957186,0.164164164164164
0.165165165165165,0.159417323879083,0.0272795317840363,0.165165165165165
0.166166166166166,0.16116203879142,0.0276111947783619,0.166166166166166
0.167167167167167,0.162913788787911,0.0279448617786956,0.167167167167167
0.168168168168168,0.164672531742304,0.0282805327850373,0.168168168168168
0.169169169169169,0.166438225528347,0.028618207797387,0.169169169169169
0.17017017017017,0.168210828019786,0.0289578868157447,0.17017017017017
0.171171171171171,0.16999029709037,0.0292995698401104,0.171171171171171
0.172172172172172,0.171776590613846,0.0296432568704841,0.172172172172172
0.173173173173173,0.173569666463962,0.0299889479068658,0.173173173173173
0.174174174174174,0.175369482514465,0.0303366429492556,0.174174174174174
0.175175175175175,0.177175996639103,0.0306863419976533,0.175175175175175
0.176176176176176,0.178989166711624,0.0310380450520591,0.176176176176176
0.177177177177177,0.180808950605774,0.0313917521124728,0.177177177177177
0.178178178178178,0.182635306195303,0.0317474631788946,0.178178178178178
0.179179179179179,0.184468191353956,0.0321051782513244,0.179179179179179
0.18018018018018,0.186307563955482,0.0324648973297622,0.18018018018018
0.181181181181181,0.188153381873629,0.032826620414208,0.181181181181181
0.182182182182182,0.190005602982143,0.0331903475046618,0.182182182182182
0.183183183183183,0.191864185154773,0.0335560786011236,0.183183183183183
0.184184184184184,0.193729086265266,0.0339238137035935,0.184184184184184
0.185185185185185,0.19560026418737,0.0342935528120713,0.185185185185185
0.186186186186186,0.197477676794832,0.0346652959265572,0.186186186186186
0.187187187187187,0.1993612819614,0.0350390430470511,0.187187187187187
0.188188188188188,0.201251037560821,0.0354147941735529,0.188188188188188
0.189189189189189,0.203146901466843,0.0357925493060628,0.189189189189189
0.19019019019019,0.205048831553214,0.0361723084445807,0.19019019019019
0.191191191191191,0.206956785693681,0.0365540715891066,0.191191191191191
0.192192192192192,0.208870721761991,0.0369378387396405,0.192192192192192
0.193193193193193,0.210790597631893,0.0373236098961825,0.193193193193193
0.194194194194194,0.212716371177134,0.0377113850587324,0.194194194194194
0.195195195195195,0.214648000271462,0.0381011642272903,0.195195195195195
0.196196196196196,0.216585442788623,0.0384929474018563,0.196196196196196
0.197197197197197,0.218528656602366,0.0388867345824303,0.197197197197197
0.198198198198198,0.220477599586438,0.0392825257690123,0.198198198198198
0.199199199199199,0.222432229614587,0.0396803209616022,0.199199199199199
0.2002002002002,0.224392504560561,0.0400801201602002,0.2002002002002
0.201201201201201,0.226358382298106,0.0404819233648062,0.201201201201201
0.202202202202202,0.228329820700971,0.0408857305754203,0.202202202202202
0.203203203203203,0.230306777642903,0.0412915417920423,0.203203203203203
0.204204204204204,0.232289210997649,0.0416993570146723,0.204204204204204
0.205205205205205,0.234277078638958,0.0421091762433104,0.205205205205205
0.206206206206206,0.236270338440577,0.0425209994779564,0.206206206206206
0.207207207207207,0.238268948276253,0.0429348267186105,0.207207207207207
0.208208208208208,0.240272866019734,0.0433506579652726,0.208208208208208
0.209209209209209,0.242282049544768,0.0437684932179427,0.209209209209209
0.21021021021021,0.244296456725102,0.0441883324766208,0.21021021021021
0.211211211211211,0.246316045434483,0.0446101757413069,0.211211211211211
0.212212212212212,0.24834077354666,0.045034023012001,0.212212212212212
0.213213213213213,0.25037059893538,0.0454598742887031,0.213213213213213
0.214214214214214,0.25240547947439,0.0458877295714133,0.214214214214214
0.215215215215215,0.254445373037439,0.0463175888601314,0.215215215215215
0.216216216216216,0.256490237498273,0.0467494521548576,0.216216216216216
0.217217217217217,0.25854003073064,0.0471833194555917,0.217217217217217
0.218218218218218,0.260594710608288,0.0476191907623339,0.218218218218218
0.219219219219219,0.262654235004964,0.0480570660750841,0.219219219219219
0.22022022022022,0.264718561794416,0.0484969453938423,0.22022022022022
0.221221221221221,0.266787648850392,0.0489388287186085,0.221221221221221
0.222222222222222,0.268861454046639,0.0493827160493827,0.222222222222222
0.223223223223223,0.270939935256905,0.0498286073861649,0.223223223223223
0.224224224224224,0.273023050354937,0.0502765027289552,0.224224224224224
0.225225225225225,0.275110757214483,0.0507264020777534,0.225225225225225
0.226226226226226,0.27720301370929,0.0511783054325597,0.226226226226226
0.227227227227227,0.279299777713106,0.051632212793374,0.227227227227227
0.228228228228228,0.281401007099679,0.0520881241601962,0.228228228228228
0.229229229229229,0.283506659742756,0.0525460395330265,0.229229229229229
0.23023023023023,0.285616693516084,0.0530059589118648,0.23023023023023
0.231231231231231,0.287731066293412,0.0534678822967111,0.231231231231231
0.232232232232232,0.289849735948487,0.0539318096875654,0.232232232232232
0.233233233233233,0.291972660355057,0.0543977410844278,0.233233233233233
0.234234234234234,0.294099797386868,0.0548656764872981,0.234234234234234
0.235235235235235,0.296231104917669,0.0553356158961765,0.235235235235235
0.236236236236236,0.298366540821208,0.0558075593110628,0.236236236236236
0.237237237237237,0.300506062971231,0.0562815067319572,0.237237237237237
0.238238238238238,0.302649629241486,0.0567574581588596,0.238238238238238
0.239239239239239,0.304797197505722,0.0572354135917699,0.239239239239239
0.24024024024024,0.306948725637685,0.0577153730306883,0.24024024024024
0.241241241241241,0.309104171511123,0.0581973364756148,0.241241241241241
0.242242242242242,0.311263492999784,0.0586813039265492,0.242242242242242
0.243243243243243,0.313426647977415,0.0591672753834916,0.243243243243243
0.244244244244244,0.315593594317764,0.059655250846442,0.244244244244244
0.245245245245245,0.317764289894578,0.0601452303154005,0.245245245245245
0.246246246246246,0.319938692581606,0.0606372137903669,0.246246246246246
0.247247247247247,0.322116760252594,0.0611312012713414,0.247247247247247
0.248248248248248,0.32429845078129,0.0616271927583239,0.248248248248248
0.249249249249249,0.326483722041442,0.0621251882513144,0.249249249249249
0.25025025025025,0.328672531906797,0.0626251877503129,0.25025025025025
0.251251251251251,0.330864838251103,0.0631271912553194,0.251251251251251
0.252252252252252,0.333060598948108,0.0636311987663339,0.252252252252252
0.253253253253253,0.335259771871559,0.0641372102833564,0.253253253253253
0.254254254254254,0.337462314895203,0.064645225806387,0.254254254254254
0.255255255255255,0.339668185892789,0.0651552453354255,0.255255255255255
0.256256256256256,0.341877342738063,0.0656672688704721,0.256256256256256
0.257257257257257,0.344089743304774,0.0661812964115266,0.257257257257257
0.258258258258258,0.346305345466669,0.0666973279585892,0.258258258258258
0.259259259259259,0.348524107097495,0.0672153635116598,0.259259259259259
0.26026026026026,0.350745986071001,0.0677354030707384,0.26026026026026
0.261261261261261,0.352970940260933,0.068257446635825,0.261261261261261
0.262262262262262,0.355198927541039,0.0687814942069196,0.262262262262262
0.263263263263263,0.357429905785068,0.0693075457840223,0.263263263263263
0.264264264264264,0.359663832866766,0.0698356013671329,0.264264264264264
0.265265265265265,0.36190066665988,0.0703656609562516,0.265265265265265
0.266266266266266,0.36414036503816,0.0708977245513782,0.266266266266266
0.267267267267267,0.366382885875351,0.0714317921525129,0.267267267267267
0.268268268268268,0.368628187045203,0.0719678637596556,0.268268268268268
0.269269269269269,0.370876226421461,0.0725059393728062,0.269269269269269
0.27027027027027,0.373126961877875,0.0730460189919649,0.27027027027027
0.271271271271271,0.375380351288191,0.0735881026171316,0.271271271271271
0.272272272272272,0.377636352526157,0.0741321902483064,0.272272272272272
0.273273273273273,0.379894923465521,0.0746782818854891,0.273273273273273
0.274274274274274,0.38215602198003,0.0752263775286798,0.274274274274274
0.275275275275275,0.384419605943432,0.0757764771778786,0.275275275275275
0.276276276276276,0.386685633229474,0.0763285808330853,0.276276276276276
0.277277277277277,0.388954061711905,0.0768826884943001,0.277277277277277
0.278278278278278,0.39122484926447,0.0774388001615229,0.278278278278278
0.279279279279279,0.393497953760919,0.0779969158347537,0.279279279279279
0.28028028028028,0.395773333074999,0.0785570355139925,0.28028028028028
0.281281281281281,0.398050945080457,0.0791191591992393,0.281281281281281
0.282282282282282,0.400330747651041,0.0796832868904941,0.282282282282282
0.283283283283283,0.402612698660498,0.0802494185877569,0.283283283283283
0.284284284284284,0.404896755982577,0.0808175542910278,0.284284284284284
0.285285285285285,0.407182877491023,0.0813876940003066,0.285285285285285
0.286286286286286,0.409471021059587,0.0819598377155935,0.286286286286286
0.287287287287287,0.411761144562014,0.0825339854368883,0.287287287287287
0.288288288288288,0.414053205872052,0.0831101371641912,0.288288288288288
0.289289289289289,0.416347162863449,0.0836882928975021,0.289289289289289
0.29029029029029,0.418642973409953,0.084268452636821,0.29029029029029
0.291291291291291,0.42094059538531,0.0848506163821479,0.291291291291291
0.292292292292292,0.42323998666327,0.0854347841334828,0.292292292292292
0.293293293293293,0.425541105117578,0.0860209558908258,0.293293293293293
0.294294294294294,0.427843908621984,0.0866091316541767,0.294294294294294
0.295295295295295,0.430148355050234,0.0871993114235357,0.295295295295295
0.296296296296296,0.432454402276076,0.0877914951989026,0.296296296296296
0.297297297297297,0.434762008173257,0.0883856829802776,0.297297297297297
0.298298298298298,0.437071130615526,0.0889818747676605,0.298298298298298
0.299299299299299,0.439381727476629,0.0895800705610516,0.299299299299299
0.3003003003003,0.441693756630315,0.0901802703604505,0.3003003003003
0.301301301301301,0.44400717595033,0.0907824741658575,0.301301301301301
0.302302302302302,0.446321943310423,0.0913866819772726,0.302302302302302
0.303303303303303,0.448638016584341,0.0919928937946956,0.303303303303303
0.304304304304304,0.450955353645832,0.0926011096181266,0.304304304304304
0.305305305305305,0.453273912368643,0.0932113294475657,0.305305305305305
0.306306306306306,0.455593650626521,0.0938235532830127,0.306306306306306
0.307307307307307,0.457914526293215,0.0944377811244678,0.307307307307307
0.308308308308308,0.460236497242472,0.0950540129719309,0.308308308308308
0.309309309309309,0.46255952134804,0.095672248825402,0.309309309309309
0.31031031031031,0.464883556483665,0.0962924886848811,0.31031031031031
0.311311311311311,0.467208560523096,0.0969147325503682,0.311311311311311
0.312312312312312,0.469534491340081,0.0975389804218633,0.312312312312312
0.313313313313313,0.471861306808366,0.0981652322993664,0.313313313313313
0.314314314314314,0.4741889648017,0.0987934881828776,0.314314314314314
0.315315315315315,0.476517423193829,0.0994237480723967,0.315315315315315
0.316316316316316,0.478846639858503,0.100056011967924,0.316316316316316
0.317317317317317,0.481176572669467,0.100690279869459,0.317317317317317
0.318318318318318,0.48350717950047,0.101326551777002,0.318318318318318
0.319319319319319,0.48583841822526,0.101964827690553,0.319319319319319
0.32032032032032,0.488170246717583,0.102605107610113,0.32032032032032
0.321321321321321,0.490502622851188,0.10324739153568,0.321321321321321
0.322322322322322,0.492835504499821,0.103891679467255,0.322322322322322
0.323323323323323,0.495168849537232,0.104537971404838,0.323323323323323
0.324324324324324,0.497502615837167,0.10518626734843,0.324324324324324
0.325325325325325,0.499836761273373,0.105836567298029,0.325325325325325
0.326326326326326,0.502171243719599,0.106488871253636,0.326326326326326
0.327327327327327,0.504506021049592,0.107143179215251,0.327327327327327
0.328328328328328,0.506841051137099,0.107799491182875,0.328328328328328
0.329329329329329,0.509176291855868,0.108457807156506,0.329329329329329
0.33033033033033,0.511511701079647,0.109118127136145,0.33033033033033
0.331331331331331,0.513847236682184,0.109780451121792,0.331331331331331
0.332332332332332,0.516182856537225,0.110444779113448,0.332332332332332
0.333333333333333,0.518518518518518,0.111111111111111,0.333333333333333
0.334334334334334,0.520854180499812,0.111779447114782,0.334334334334334
0.335335335335335,0.523189800354853,0.112449787124462,0.335335335335335
0.336336336336336,0.52552533595739,0.113122131140149,0.336336336336336
0.337337337337337,0.527860745181169,0.113796479161845,0.337337337337337
0.338338338338338,0.530195985899938,0.114472831189548,0.338338338338338
0.339339339339339,0.532531015987445,0.115151187223259,0.339339339339339
0.34034034034034,0.534865793317438,0.115831547262979,0.34034034034034
0.341341341341341,0.537200275763664,0.116513911308706,0.341341341341341
0.342342342342342,0.53953442119987,0.117198279360442,0.342342342342342
0.343343343343343,0.541868187499805,0.117884651418185,0.343343343343343
0.344344344344344,0.544201532537216,0.118573027481936,0.344344344344344
0.345345345345345,0.546534414185849,0.119263407551696,0.345345345345345
0.346346346346346,0.548866790319454,0.119955791627463,0.346346346346346
0.347347347347347,0.551198618811777,0.120650179709239,0.347347347347347
0.348348348348348,0.553529857536567,0.121346571797022,0.348348348348348
0.349349349349349,0.55586046436757,0.122044967890814,0.349349349349349
0.35035035035035,0.558190397178534,0.122745367990613,0.35035035035035
0.351351351351351,0.560519613843208,0.123447772096421,0.351351351351351
0.352352352352352,0.562848072235337,0.124152180208236,0.352352352352352
0.353353353353353,0.565175730228671,0.12485859232606,0.353353353353353
0.354354354354354,0.567502545696956,0.125567008449891,0.354354354354354
0.355355355355355,0.569828476513941,0.126277428579731,0.355355355355355
0.356356356356356,0.572153480553372,0.126989852715578,0.356356356356356
0.357357357357357,0.574477515688997,0.127704280857434,0.357357357357357
0.358358358358358,0.576800539794565,0.128420713005298,0.358358358358358
0.359359359359359,0.579122510743822,0.129139149159169,0.359359359359359
0.36036036036036,0.581443386410516,0.129859589319049,0.36036036036036
0.361361361361361,0.583763124668395,0.130582033484936,0.361361361361361
0.362362362362362,0.586081683391205,0.131306481656832,0.362362362362362
0.363363363363363,0.588399020452696,0.132032933834736,0.363363363363363
0.364364364364364,0.590715093726614,0.132761390018647,0.364364364364364
0.365365365365365,0.593029861086707,0.133491850208567,0.365365365365365
0.366366366366366,0.595343280406722,0.134224314404495,0.366366366366366
0.367367367367367,0.597655309560408,0.13495878260643,0.367367367367367
0.368368368368368,0.599965906421511,0.135695254814374,0.368368368368368
0.369369369369369,0.60227502886378,0.136433731028326,0.369369369369369
0.37037037037037,0.604582634760961,0.137174211248285,0.37037037037037
0.371371371371371,0.606888681986803,0.137916695474253,0.371371371371371
0.372372372372372,0.609193128415053,0.138661183706229,0.372372372372372
0.373373373373373,0.611495931919459,0.139407675944212,0.373373373373373
0.374374374374374,0.613797050373767,0.140156172188204,0.374374374374374
0.375375375375375,0.616096441651727,0.140906672438204,0.375375375375375
0.376376376376376,0.618394063627085,0.141659176694212,0.376376376376376
0.377377377377377,0.620689874173588,0.142413684956227,0.377377377377377
0.378378378378378,0.622983831164985,0.143170197224251,0.378378378378378
0.379379379379379,0.625275892475023,0.143928713498283,0.379379379379379
0.38038038038038,0.62756601597745,0.144689233778323,0.38038038038038
0.381381381381381,0.629854159546014,0.145451758064371,0.381381381381381
0.382382382382382,0.63214028105446,0.146216286356426,0.382382382382382
0.383383383383383,0.634424338376539,0.14698281865449,0.383383383383383
0.384384384384384,0.636706289385996,0.147751354958562,0.384384384384384
0.385385385385385,0.63898609195658,0.148521895268642,0.385385385385385
0.386386386386386,0.641263703962038,0.14929443958473,0.386386386386386
0.387387387387387,0.643539083276118,0.150068987906826,0.387387387387387
0.388388388388388,0.645812187772567,0.15084554023493,0.388388388388388
0.389389389389389,0.648082975325132,0.151624096569042,0.389389389389389
0.39039039039039,0.650351403807563,0.152404656909161,0.39039039039039
0.391391391391391,0.652617431093605,0.153187221255289,0.391391391391391
0.392392392392392,0.654881015057007,0.153971789607425,0.392392392392392
0.393393393393393,0.657142113571516,0.154758361965569,0.393393393393393
0.394394394394394,0.65940068451088,0.155546938329721,0.394394394394394
0.395395395395395,0.661656685748846,0.156337518699881,0.395395395395395
0.396396396396396,0.663910075159162,0.157130103076049,0.396396396396396
0.397397397397397,0.666160810615576,0.157924691458225,0.397397397397397
0.398398398398398,0.668408849991834,0.158721283846409,0.398398398398398
0.399399399399399,0.670654151161686,0.159519880240601,0.399399399399399
0.4004004004004,0.672896671998877,0.160320480640801,0.4004004004004
0.401401401401401,0.675136370377157,0.161123085047009,0.401401401401401
0.402402402402402,0.677373204170271,0.161927693459225,0.402402402402402
0.403403403403403,0.679607131251969,0.162734305877449,0.403403403403403
0.404404404404404,0.681838109495998,0.163542922301681,0.404404404404404
0.405405405405405,0.684066096776104,0.164353542731921,0.405405405405405
0.406406406406406,0.686291050966036,0.165166167168169,0.406406406406406
0.407407407407407,0.688512929939542,0.165980795610425,0.407407407407407
0.408408408408408,0.690731691570368,0.166797428058689,0.408408408408408
0.409409409409409,0.692947293732263,0.167616064512961,0.409409409409409
0.41041041041041,0.695159694298974,0.168436704973242,0.41041041041041
0.411411411411411,0.697368851144248,0.16925934943953,0.411411411411411
0.412412412412412,0.699574722141834,0.170083997911826,0.412412412412412
0.413413413413413,0.701777265165478,0.17091065039013,0.413413413413413
0.414414414414414,0.703976438088929,0.171739306874442,0.414414414414414
0.415415415415415,0.706172198785934,0.172569967364762,0.415415415415415
0.416416416416416,0.70836450513024,0.17340263186109,0.416416416416416
0.417417417417417,0.710553314995595,0.174237300363426,0.417417417417417
0.418418418418418,0.712738586255747,0.175073972871771,0.418418418418418
0.419419419419419,0.714920276784443,0.175912649386123,0.419419419419419
0.42042042042042,0.717098344455431,0.176753329906483,0.42042042042042
0.421421421421421,0.719272747142459,0.177596014432851,0.421421421421421
0.422422422422422,0.721443442719273,0.178440702965228,0.422422422422422
0.423423423423423,0.723610389059622,0.179287395503612,0.423423423423423
0.424424424424424,0.725773544037253,0.180136092048004,0.424424424424424
0.425425425425425,0.727932865525914,0.180986792598404,0.425425425425425
0.426426426426426,0.730088311399352,0.181839497154812,0.426426426426426
0.427427427427427,0.732239839531315,0.182694205717229,0.427427427427427
0.428428428428428,0.734387407795551,0.183550918285653,0.428428428428428
0.429429429429429,0.736530974065806,0.184409634860085,0.429429429429429
0.43043043043043,0.738670496215829,0.185270355440526,0.43043043043043
0.431431431431431,0.740805932119368,0.186133080026974,0.431431431431431
0.432432432432432,0.742937239650169,0.18699780861943,0.432432432432432
0.433433433433433,0.74506437668198,0.187864541217895,0.433433433433433
0.434434434434434,0.74718730108855,0.188733277822367,0.434434434434434
0.435435435435435,0.749305970743625,0.189604018432847,0.435435435435435
0.436436436436436,0.751420343520953,0.190476763049336,0.436436436436436
0.437437437437437,0.753530377294281,0.191351511671832,0.437437437437437
0.438438438438438,0.755636029937358,0.192228264300336,0.438438438438438
0.439439439439439,0.757737259323931,0.193107020934849,0.439439439439439
0.44044044044044,0.759834023327747,0.193987781575369,0.44044044044044
0.441441441441441,0.761926279822554,0.194870546221898,0.441441441441441
0.442442442442442,0.7640139866821,0.195755314874434,0.442442442442442
0.443443443443443,0.766097101780132,0.196642087532978,0.443443443443443
0.444444444444444,0.768175582990398,0.197530864197531,0.444444444444444
0.445445445445445,0.770249388186645,0.198421644868091,0.445445445445445
0.446446446446446,0.77231847524262,0.19931442954466,0.446446446446446
0.447447447447447,0.774382802032073,0.200209218227236,0.447447447447447
0.448448448448448,0.776442326428749,0.201106010915821,0.448448448448448
0.449449449449449,0.778497006306397,0.202004807610413,0.449449449449449
0.45045045045045,0.780546799538765,0.202905608311014,0.45045045045045
0.451451451451451,0.782591663999598,0.203808413017622,0.451451451451451
0.452452452452452,0.784631557562647,0.204713221730239,0.452452452452452
0.453453453453453,0.786666438101657,0.205620034448863,0.453453453453453
0.454454454454454,0.788696263490377,0.206528851173496,0.454454454454454
0.455455455455455,0.790720991602554,0.207439671904136,0.455455455455455
0.456456456456456,0.792740580311936,0.208352496640785,0.456456456456456
0.457457457457457,0.794754987492269,0.209267325383442,0.457457457457457
0.458458458458458,0.796764171017303,0.210184158132106,0.458458458458458
0.459459459459459,0.798768088760784,0.211102994886779,0.459459459459459
0.46046046046046,0.80076669859646,0.212023835647459,0.46046046046046
0.461461461461461,0.802759958398079,0.212946680414148,0.461461461461461
0.462462462462462,0.804747826039388,0.213871529186845,0.462462462462462
0.463463463463463,0.806730259394134,0.214798381965549,0.463463463463463
0.464464464464464,0.808707216336066,0.215727238750262,0.464464464464464
0.465465465465465,0.810678654738931,0.216658099540982,0.465465465465465
0.466466466466466,0.812644532476476,0.217590964337711,0.466466466466466
0.467467467467467,0.81460480742245,0.218525833140448,0.467467467467467
0.468468468468468,0.816559437450599,0.219462705949192,0.468468468468468
0.469469469469469,0.818508380434671,0.220401582763945,0.469469469469469
0.47047047047047,0.820451594248414,0.221342463584706,0.47047047047047
0.471471471471471,0.822389036765575,0.222285348411475,0.471471471471471
0.472472472472472,0.824320665859903,0.223230237244251,0.472472472472472
0.473473473473473,0.826246439405144,0.224177130083036,0.473473473473473
0.474474474474474,0.828166315275046,0.225126026927829,0.474474474474474
0.475475475475475,0.830080251343356,0.226076927778629,0.475475475475475
0.476476476476476,0.831988205483823,0.227029832635438,0.476476476476476
0.477477477477477,0.833890135570194,0.227984741498255,0.477477477477477
0.478478478478478,0.835785999476216,0.22894165436708,0.478478478478478
0.479479479479479,0.837675755075638,0.229900571241913,0.479479479479479
0.48048048048048,0.839559360242205,0.230861492122753,0.48048048048048
0.481481481481481,0.841436772849667,0.231824417009602,0.481481481481481
0.482482482482482,0.843307950771771,0.232789345902459,0.482482482482482
0.483483483483483,0.845172851882264,0.233756278801324,0.483483483483483
0.484484484484485,0.847031434054894,0.234725215706197,0.484484484484485
0.485485485485485,0.848883655163408,0.235696156617078,0.485485485485485
0.486486486486487,0.850729473081555,0.236669101533966,0.486486486486487
0.487487487487487,0.852568845683081,0.237644050456863,0.487487487487487
0.488488488488488,0.854401730841734,0.238621003385768,0.488488488488488
0.48948948948949,0.856228086431263,0.239599960320681,0.48948948948949
0.49049049049049,0.858047870325413,0.240580921261602,0.49049049049049
0.491491491491492,0.859861040397934,0.241563886208531,0.491491491491492
0.492492492492492,0.861667554522572,0.242548855161468,0.492492492492492
0.493493493493493,0.863467370573075,0.243535828120413,0.493493493493493
0.494494494494495,0.865260446423191,0.244524805085366,0.494494494494495
0.495495495495495,0.867046739946667,0.245515786056327,0.495495495495495
0.496496496496497,0.868826209017251,0.246508771033296,0.496496496496497
0.497497497497497,0.87059881150869,0.247503760016273,0.497497497497497
0.498498498498498,0.872364505294733,0.248500753005257,0.498498498498498
0.4994994994995,0.874123248249126,0.249499750000251,0.4994994994995
0.500500500500501,0.875874998245617,0.250500751001252,0.500500500500501
0.501501501501502,0.877619713157954,0.251503756008261,0.501501501501502
0.502502502502503,0.879357350859885,0.252508765021278,0.502502502502503
0.503503503503503,0.881087869225156,0.253515778040303,0.503503503503503
0.504504504504504,0.882811226127515,0.254524795065336,0.504504504504504
0.505505505505506,0.884527379440711,0.255535816096377,0.505505505505506
0.506506506506507,0.886236287038491,0.256548841133426,0.506506506506507
0.507507507507508,0.887937906794601,0.257563870176483,0.507507507507508
0.508508508508508,0.889632196582791,0.258580903225548,0.508508508508508
0.509509509509509,0.891319114276807,0.259599940280621,0.509509509509509
0.510510510510511,0.892998617750397,0.260620981341702,0.510510510510511
0.511511511511512,0.894670664877308,0.261644026408791,0.511511511511512
0.512512512512513,0.896335213531288,0.262669075481888,0.512512512512513
0.513513513513513,0.897992221586086,0.263696128560993,0.513513513513513
0.514514514514514,0.899641646915447,0.264725185646107,0.514514514514514
0.515515515515516,0.901283447393121,0.265756246737228,0.515515515515516
0.516516516516517,0.902917580892853,0.266789311834357,0.516516516516517
0.517517517517518,0.904544005288393,0.267824380937494,0.517517517517518
0.518518518518518,0.906162678453488,0.268861454046639,0.518518518518518
0.519519519519519,0.907773558261884,0.269900531161792,0.519519519519519
0.520520520520521,0.909376602587331,0.270941612282954,0.520520520520521
0.521521521521522,0.910971769303575,0.271984697410123,0.521521521521522
0.522522522522523,0.912559016284363,0.2730297865433,0.522522522522523
0.523523523523523,0.914138301403444,0.274076879682485,0.523523523523523
0.524524524524524,0.915709582534566,0.275125976827678,0.524524524524524
0.525525525525526,0.917272817551474,0.27617707797888,0.525525525525526
0.526526526526527,0.918827964327919,0.277230183136089,0.526526526526527
0.527527527527528,0.920374980737646,0.278285292299306,0.527527527527528
0.528528528528528,0.921913824654403,0.279342405468532,0.528528528528528
0.529529529529529,0.923444453951938,0.280401522643765,0.529529529529529
0.530530530530531,0.924966826504,0.281462643825006,0.530530530530531
0.531531531531532,0.926480900184333,0.282525769012256,0.531531531531532
0.532532532532533,0.927986632866688,0.283590898205513,0.532532532532533
0.533533533533533,0.929483982424811,0.284658031404778,0.533533533533533
0.534534534534535,0.93097290673245,0.285727168610052,0.534534534534535
0.535535535535536,0.932453363663353,0.286798309821333,0.535535535535536
0.536536536536537,0.933925311091266,0.287871455038622,0.536536536536537
0.537537537537538,0.935388706889938,0.28894660426192,0.537537537537538
0.538538538538539,0.936843508933116,0.290023757491225,0.538538538538539
0.53953953953954,0.938289675094548,0.291102914726538,0.53953953953954
0.540540540540541,0.939727163247981,0.29218407596786,0.540540540540541
0.541541541541542,0.941155931267164,0.293267241215189,0.541541541541542
0.542542542542543,0.942575937025842,0.294352410468527,0.542542542542543
0.543543543543544,0.943987138397765,0.295439583727872,0.543543543543544
0.544544544544545,0.94538949325668,0.296528760993226,0.544544544544545
0.545545545545546,0.946782959476334,0.297619942264587,0.545545545545546
0.546546546546547,0.948167494930474,0.298713127541956,0.546546546546547
0.547547547547548,0.949543057492849,0.299808316825334,0.547547547547548
0.548548548548549,0.950909605037206,0.300905510114719,0.548548548548549
0.54954954954955,0.952267095437293,0.302004707410113,0.54954954954955
0.550550550550551,0.953615486566856,0.303105908711514,0.550550550550551
0.551551551551552,0.954954736299644,0.304209114018924,0.551551551551552
0.552552552552553,0.956284802509405,0.305314323332341,0.552552552552553
0.553553553553554,0.957605643069886,0.306421536651767,0.553553553553554
0.554554554554555,0.958917215854834,0.3075307539772,0.554554554554555
0.555555555555556,0.960219478737997,0.308641975308642,0.555555555555556
0.556556556556557,0.961512389593123,0.309755200646092,0.556556556556557
0.557557557557558,0.962795906293959,0.310870429989549,0.557557557557558
0.558558558558559,0.964069986714252,0.311987663339015,0.558558558558559
0.55955955955956,0.965334588727752,0.313106900694488,0.55955955955956
0.560560560560561,0.966589670208203,0.31422814205597,0.560560560560561
0.561561561561562,0.967835189029356,0.315351387423459,0.561561561561562
0.562562562562563,0.969071103064957,0.316476636796957,0.562562562562563
0.563563563563564,0.970297370188753,0.317603890176463,0.563563563563564
0.564564564564565,0.971513948274493,0.318733147561976,0.564564564564565
0.565565565565566,0.972720795195923,0.319864408953498,0.565565565565566
0.566566566566567,0.973917868826792,0.320997674351028,0.566566566566567
0.567567567567568,0.975105127040847,0.322132943754565,0.567567567567568
0.568568568568569,0.976282527711835,0.323270217164111,0.568568568568569
0.56956956956957,0.977450028713504,0.324409494579665,0.56956956956957
0.570570570570571,0.978607587919603,0.325550776001226,0.570570570570571
0.571571571571572,0.979755163203877,0.326694061428796,0.571571571571572
0.572572572572573,0.980892712440076,0.327839350862374,0.572572572572573
0.573573573573574,0.982020193501945,0.32898664430196,0.573573573573574
0.574574574574575,0.983137564263235,0.330135941747553,0.574574574574575
0.575575575575576,0.98424478259769,0.331287243199155,0.575575575575576
0.576576576576577,0.98534180637906,0.332440548656765,0.576576576576577
0.577577577577578,0.986428593481091,0.333595858120383,0.577577577577578
0.578578578578579,0.987505101777532,0.334753171590008,0.578578578578579
0.57957957957958,0.98857128914213,0.335912489065642,0.57957957957958
0.580580580580581,0.989627113448633,0.337073810547284,0.580580580580581
0.581581581581582,0.990672532570787,0.338237136034934,0.581581581581582
0.582582582582583,0.991707504382341,0.339402465528592,0.582582582582583
0.583583583583584,0.992731986757043,0.340569799028257,0.583583583583584
0.584584584584585,0.993745937568639,0.341739136533931,0.584584584584585
0.585585585585586,0.994749314690878,0.342910478045613,0.585585585585586
0.586586586586587,0.995742075997507,0.344083823563303,0.586586586586587
0.587587587587588,0.996724179362273,0.345259173087001,0.587587587587588
0.588588588588589,0.997695582658924,0.346436526616707,0.588588588588589
0.58958958958959,0.998656243761209,0.347615884152421,0.58958958958959
0.590590590590591,0.999606120542873,0.348797245694143,0.590590590590591
0.591591591591592,1.00054517087767,0.349980611241872,0.591591591591592
0.592592592592593,1.00147335263933,0.35116598079561,0.592592592592593
0.593593593593594,1.00239062370162,0.352353354355356,0.593593593593594
0.594594594594595,1.00329694193829,0.35354273192111,0.594594594594595
0.595595595595596,1.00419226522307,0.354734113492872,0.595595595595596
0.596596596596597,1.00507655142971,0.355927499070642,0.596596596596597
0.597597597597598,1.00594975843197,0.35712288865442,0.597597597597598
0.598598598598599,1.00681184410359,0.358320282244206,0.598598598598599
0.5995995995996,1.00766276631832,0.35951967984,0.5995995995996
0.600600600600601,1.0085024829499,0.360721081441802,0.600600600600601
0.601601601601602,1.00933095187209,0.361924487049612,0.601601601601602
0.602602602602603,1.01014813095863,0.36312989666343,0.602602602602603
0.603603603603604,1.01095397808327,0.364337310283256,0.603603603603604
0.604604604604605,1.01174845111975,0.36554672790909,0.604604604604605
0.605605605605606,1.01253150794183,0.366758149540932,0.605605605605606
0.606606606606607,1.01330310642325,0.367971575178782,0.606606606606607
0.607607607607608,1.01406320443776,0.36918700482264,0.607607607607608
0.608608608608609,1.01481175985911,0.370404438472507,0.608608608608609
0.60960960960961,1.01554873056104,0.371623876128381,0.60960960960961
0.610610610610611,1.0162740744173,0.372845317790263,0.610610610610611
0.611611611611612,1.01698774930164,0.374068763458153,0.611611611611612
0.612612612612613,1.01768971308781,0.375294213132051,0.612612612612613
0.613613613613614,1.01837992364956,0.376521666811957,0.613613613613614
0.614614614614615,1.01905833886062,0.377751124497871,0.614614614614615
0.615615615615616,1.01972491659476,0.378982586189793,0.615615615615616
0.616616616616617,1.02037961472571,0.380216051887724,0.616616616616617
0.617617617617618,1.02102239112723,0.381451521591662,0.617617617617618
0.618618618618619,1.02165320367306,0.382688995301608,0.618618618618619
0.61961961961962,1.02227201023695,0.383928473017562,0.61961961961962
0.620620620620621,1.02287876869265,0.385169954739524,0.620620620620621
0.621621621621622,1.0234734369139,0.386413440467494,0.621621621621622
0.622622622622623,1.02405597277446,0.387658930201473,0.622622622622623
0.623623623623624,1.02462633414807,0.388906423941459,0.623623623623624
0.624624624624625,1.02518447890847,0.390155921687453,0.624624624624625
0.625625625625626,1.02573036492942,0.391407423439455,0.625625625625626
0.626626626626627,1.02626395008467,0.392660929197466,0.626626626626627
0.627627627627628,1.02678519224795,0.393916438961484,0.627627627627628
0.628628628628629,1.02729404929303,0.39517395273151,0.628628628628629
0.62962962962963,1.02779047909363,0.396433470507545,0.62962962962963
0.630630630630631,1.02827443952353,0.397694992289587,0.630630630630631
0.631631631631632,1.02874588845645,0.398958518077637,0.631631631631632
0.632632632632633,1.02920478376615,0.400224047871695,0.632632632632633
0.633633633633634,1.02965108332638,0.401491581671762,0.633633633633634
0.634634634634635,1.03008474501088,0.402761119477836,0.634634634634635
0.635635635635636,1.03050572669341,0.404032661289919,0.635635635635636
0.636636636636637,1.0309139862477,0.405306207108009,0.636636636636637
0.637637637637638,1.03130948154751,0.406581756932107,0.637637637637638
0.638638638638639,1.03169217046658,0.407859310762214,0.638638638638639
0.63963963963964,1.03206201087867,0.409138868598328,0.63963963963964
0.640640640640641,1.03241896065751,0.41042043044045,0.640640640640641
0.641641641641642,1.03276297767686,0.411703996288581,0.641641641641642
0.642642642642643,1.03309401981047,0.412989566142719,0.642642642642643
0.643643643643644,1.03341204493207,0.414277140002866,0.643643643643644
0.644644644644645,1.03371701091543,0.41556671786902,0.644644644644645
0.645645645645646,1.03400887563428,0.416858299741183,0.645645645645646
0.646646646646647,1.03428759696238,0.418151885619353,0.646646646646647
0.647647647647648,1.03455313277348,0.419447475503532,0.647647647647648
0.648648648648649,1.03480544094131,0.420745069393718,0.648648648648649
0.64964964964965,1.03504447933963,0.422044667289913,0.64964964964965
0.650650650650651,1.03527020584218,0.423346269192115,0.650650650650651
0.651651651651652,1.03548257832272,0.424649875100326,0.651651651651652
0.652652652652653,1.03568155465498,0.425955485014544,0.652652652652653
0.653653653653654,1.03586709271273,0.427263098934771,0.653653653653654
0.654654654654655,1.0360391503697,0.428572716861005,0.654654654654655
0.655655655655656,1.03619768549964,0.429884338793248,0.655655655655656
0.656656656656657,1.0363426559763,0.431197964731498,0.656656656656657
0.657657657657658,1.03647401967344,0.432513594675757,0.657657657657658
0.658658658658659,1.03659173446478,0.433831228626023,0.658658658658659
0.65965965965966,1.03669575822409,0.435150866582298,0.65965965965966
0.660660660660661,1.03678604882511,0.436472508544581,0.660660660660661
0.661661661661662,1.0368625641416,0.437796154512871,0.661661661661662
0.662662662662663,1.03692526204728,0.43912180448717,0.662662662662663
0.663663663663664,1.03697410041592,0.440449458467477,0.663663663663664
0.664664664664665,1.03700903712126,0.441779116453791,0.664664664664665
0.665665665665666,1.03703003003705,0.443110778446114,0.665665665665666
0.666666666666667,1.03703703703704,0.444444444444444,0.666666666666667
0.667667667667668,1.03703001599497,0.445780114448783,0.667667667667668
0.668668668668669,1.03700892478459,0.44711778845913,0.668668668668669
0.66966966966967,1.03697372127965,0.448457466475485,0.66966966966967
0.670670670670671,1.0369243633539,0.449799148497847,0.670670670670671
0.671671671671672,1.03686080888108,0.451142834526218,0.671671671671672
0.672672672672673,1.03678301573494,0.452488524560597,0.672672672672673
0.673673673673674,1.03669094178923,0.453836218600983,0.673673673673674
0.674674674674675,1.0365845449177,0.455185916647378,0.674674674674675
0.675675675675676,1.0364637829941,0.456537618699781,0.675675675675676
0.676676676676677,1.03632861389216,0.457891324758192,0.676676676676677
0.677677677677678,1.03617899548565,0.45924703482261,0.677677677677678
0.678678678678679,1.0360148856483,0.460604748893037,0.678678678678679
0.67967967967968,1.03583624225387,0.461964466969472,0.67967967967968
0.680680680680681,1.0356430231761,0.463326189051915,0.680680680680681
0.681681681681682,1.03543518628874,0.464689915140366,0.681681681681682
0.682682682682683,1.03521268946554,0.466055645234824,0.682682682682683
0.683683683683684,1.03497549058024,0.467423379335291,0.683683683683684
0.684684684684685,1.0347235475066,0.468793117441766,0.684684684684685
0.685685685685686,1.03445681811836,0.470164859554249,0.685685685685686
0.686686686686687,1.03417526028926,0.47153860567274,0.686686686686687
0.687687687687688,1.03387883189306,0.472914355797239,0.687687687687688
0.688688688688689,1.03356749080351,0.474292109927746,0.688688688688689
0.68968968968969,1.03324119489434,0.47567186806426,0.68968968968969
0.690690690690691,1.03289990203931,0.477053630206783,0.690690690690691
0.691691691691692,1.03254357011217,0.478437396355314,0.691691691691692
0.692692692692693,1.03217215698666,0.479823166509853,0.692692692692693
0.693693693693694,1.03178562053653,0.4812109406704,0.693693693693694
0.694694694694695,1.03138391863553,0.482600718836955,0.694694694694695
0.695695695695696,1.03096700915741,0.483992501009518,0.695695695695696
0.696696696696697,1.03053484997591,0.485386287188089,0.696696696696697
0.697697697697698,1.03008739896479,0.486782077372668,0.697697697697698
0.698698698698699,1.02962461399778,0.488179871563255,0.698698698698699
0.6996996996997,1.02914645294863,0.48957966975985,0.6996996996997
0.700700700700701,1.02865287369111,0.490981471962453,0.700700700700701
0.701701701701702,1.02814383409894,0.492385278171064,0.701701701701702
0.702702702702703,1.02761929204588,0.493791088385683,0.702702702702703
0.703703703703704,1.02707920540568,0.49519890260631,0.703703703703704
0.704704704704705,1.02652353205208,0.496608720832945,0.704704704704705
0.705705705705706,1.02595222985884,0.498020543065588,0.705705705705706
0.706706706706707,1.02536525669969,0.499434369304239,0.706706706706707
0.707707707707708,1.0247625704484,0.500850199548898,0.707707707707708
0.708708708708709,1.02414412897869,0.502268033799565,0.708708708708709
0.70970970970971,1.02350989016433,0.50368787205624,0.70970970970971
0.710710710710711,1.02285981187906,0.505109714318923,0.710710710710711
0.711711711711712,1.02219385199663,0.506533560587615,0.711711711711712
0.712712712712713,1.02151196839078,0.507959410862314,0.712712712712713
0.713713713713714,1.02081411893526,0.509387265143021,0.713713713713714
0.714714714714715,1.02010026150383,0.510817123429736,0.714714714714715
0.715715715715716,1.01937035397022,0.512248985722459,0.715715715715716
0.716716716716717,1.01862435420819,0.51368285202119,0.716716716716717
0.717717717717718,1.01786222009148,0.51511872232593,0.717717717717718
0.718718718718719,1.01708390949384,0.516556596636677,0.718718718718719
0.71971971971972,1.01628938028902,0.517996474953432,0.71971971971972
0.720720720720721,1.01547859035076,0.519438357276195,0.720720720720721
0.721721721721722,1.01465149755282,0.520882243604966,0.721721721721722
0.722722722722723,1.01380805976894,0.522328133939746,0.722722722722723
0.723723723723724,1.01294823487286,0.523776028280533,0.723723723723724
0.724724724724725,1.01207198073835,0.525225926627328,0.724724724724725
0.725725725725726,1.01117925523913,0.526677828980131,0.725725725725726
0.726726726726727,1.01027001624897,0.528131735338943,0.726726726726727
0.727727727727728,1.0093442216416,0.529587645703762,0.727727727727728
0.728728728728729,1.00840182929079,0.531045560074589,0.728728728728729
0.72972972972973,1.00744279707026,0.532505478451424,0.72972972972973
0.730730730730731,1.00646708285378,0.533967400834268,0.730730730730731
0.731731731731732,1.00547464451509,0.535431327223119,0.731731731731732
0.732732732732733,1.00446543992793,0.536897257617978,0.732732732732733
0.733733733733734,1.00343942696606,0.538365192018846,0.733733733733734
0.734734734734735,1.00239656350322,0.539835130425721,0.734734734734735
0.735735735735736,1.00133680741315,0.541307072838604,0.735735735735736
0.736736736736737,1.00026011656962,0.542781019257496,0.736736736736737
0.737737737737738,0.999166448846359,0.544256969682395,0.737737737737738
0.738738738738739,0.998055762117121,0.545734924113302,0.738738738738739
0.73973973973974,0.996928014255652,0.547214882550218,0.73973973973974
0.740740740740741,0.995783163135701,0.548696844993141,0.740740740740741
0.741741741741742,0.994621166631014,0.550180811442073,0.741741741741742
0.742742742742743,0.99344198261534,0.551666781897012,0.742742742742743
0.743743743743744,0.992245568962426,0.55315475635796,0.743743743743744
0.744744744744745,0.991031883546019,0.554644734824915,0.744744744744745
0.745745745745746,0.989800884239868,0.556136717297878,0.745745745745746
0.746746746746747,0.988552528917719,0.55763070377685,0.746746746746747
0.747747747747748,0.987286775453321,0.559126694261829,0.747747747747748
0.748748748748749,0.98600358172042,0.560624688752817,0.748748748748749
0.74974974974975,0.984702905592764,0.562124687249812,0.74974974974975
0.750750750750751,0.983384704944102,0.563626689752816,0.750750750750751
0.751751751751752,0.98204893764818,0.565130696261827,0.751751751751752
0.752752752752753,0.980695561578747,0.566636706776847,0.752752752752753
0.753753753753754,0.979324534609549,0.568144721297874,0.753753753753754
0.754754754754755,0.977935814614335,0.56965473982491,0.754754754754755
0.755755755755756,0.976529359466852,0.571166762357953,0.755755755755756
0.756756756756757,0.975105127040846,0.572680788897005,0.756756756756757
0.757757757757758,0.973663075210067,0.574196819442065,0.757757757757758
0.758758758758759,0.972203161848262,0.575714853993132,0.758758758758759
0.75975975975976,0.970725344829179,0.577234892550208,0.75975975975976
0.760760760760761,0.969229582026563,0.578756935113291,0.760760760760761
0.761761761761762,0.967715831314164,0.580280981682383,0.761761761761762
0.762762762762763,0.96618405056573,0.581807032257483,0.762762762762763
0.763763763763764,0.964634197655007,0.58333508683859,0.763763763763764
0.764764764764765,0.963066230455742,0.584865145425706,0.764764764764765
0.765765765765766,0.961480106841685,0.58639720801883,0.765765765765766
0.766766766766767,0.959875784686581,0.587931274617961,0.766766766766767
0.767767767767768,0.95825322186418,0.589467345223101,0.767767767767768
0.768768768768769,0.956612376248228,0.591005419834249,0.768768768768769
0.76976976976977,0.954953205712474,0.592545498451404,0.76976976976977
0.770770770770771,0.953275668130663,0.594087581074568,0.770770770770771
0.771771771771772,0.951579721376545,0.59563166770374,0.771771771771772
0.772772772772773,0.949865323323867,0.59717775833892,0.772772772772773
0.773773773773774,0.948132431846376,0.598725852980107,0.773773773773774
0.774774774774775,0.94638100481782,0.600275951627303,0.774774774774775
0.775775775775776,0.944611000111947,0.601828054280507,0.775775775775776
0.776776776776777,0.942822375602503,0.603382160939719,0.776776776776777
0.777777777777778,0.941015089163237,0.604938271604938,0.777777777777778
0.778778778778779,0.939189098667897,0.606496386276166,0.778778778778779
0.77977977977978,0.937344361990229,0.608056504953402,0.77977977977978
0.780780780780781,0.935480837003982,0.609618627636646,0.780780780780781
0.781781781781782,0.933598481582902,0.611182754325898,0.781781781781782
0.782782782782783,0.931697253600739,0.612748885021157,0.782782782782783
0.783783783783784,0.929777110931238,0.614317019722425,0.783783783783784
0.784784784784785,0.927838011448148,0.615887158429701,0.784784784784785
0.785785785785786,0.925879913025216,0.617459301142985,0.785785785785786
0.786786786786787,0.923902773536191,0.619033447862277,0.786786786786787
0.787787787787788,0.921906550854818,0.620609598587577,0.787787787787788
0.788788788788789,0.919891202854847,0.622187753318884,0.788788788788789
0.78978978978979,0.917856687410025,0.6237679120562,0.78978978978979
0.790790790790791,0.915802962394098,0.625350074799524,0.790790790790791
0.791791791791792,0.913729985680816,0.626934241548856,0.791791791791792
0.792792792792793,0.911637715143924,0.628520412304196,0.792792792792793
0.793793793793794,0.909526108657172,0.630108587065544,0.793793793793794
0.794794794794795,0.907395124094306,0.6316987658329,0.794794794794795
0.795795795795796,0.905244719329074,0.633290948606264,0.795795795795796
0.796796796796797,0.903074852235224,0.634885135385636,0.796796796796797
0.797797797797798,0.900885480686503,0.636481326171016,0.797797797797798
0.798798798798799,0.898676562556659,0.638079520962404,0.798798798798799
0.7997997997998,0.896448055719439,0.6396797197598,0.7997997997998
0.800800800800801,0.894199918048591,0.641281922563204,0.800800800800801
0.801801801801802,0.891932107417864,0.642886129372616,0.801801801801802
0.802802802802803,0.889644581701002,0.644492340188036,0.802802802802803
0.803803803803804,0.887337298771756,0.646100555009464,0.803803803803804
0.804804804804805,0.885010216503872,0.6477107738369,0.804804804804805
0.805805805805806,0.882663292771098,0.649322996670344,0.805805805805806
0.806806806806807,0.880296485447182,0.650937223509796,0.806806806806807
0.807807807807808,0.87790975240587,0.652553454355256,0.807807807807808
0.808808808808809,0.875503051520911,0.654171689206724,0.808808808808809
0.80980980980981,0.873076340666053,0.6557919280642,0.80980980980981
0.810810810810811,0.870629577715041,0.657414170927685,0.810810810810811
0.811811811811812,0.868162720541626,0.659038417797177,0.811811811811812
0.812812812812813,0.865675727019553,0.660664668672677,0.812812812812813
0.813813813813814,0.863168555022571,0.662292923554185,0.813813813813814
0.814814814814815,0.860641162424427,0.663923182441701,0.814814814814815
0.815815815815816,0.858093507098868,0.665555445335225,0.815815815815816
0.816816816816817,0.855525546919644,0.667189712234757,0.816816816816817
0.817817817817818,0.852937239760499,0.668825983140297,0.817817817817818
0.818818818818819,0.850328543495184,0.670464258051846,0.818818818818819
0.81981981981982,0.847699415997444,0.672104536969402,0.81981981981982
0.820820820820821,0.845049815141028,0.673746819892966,0.820820820820821
0.821821821821822,0.842379698799683,0.675391106822538,0.821821821821822
0.822822822822823,0.839689024847156,0.677037397758118,0.822822822822823
0.823823823823824,0.836977751157196,0.678685692699707,0.823823823823824
0.824824824824825,0.834245835603549,0.680335991647303,0.824824824824825
0.825825825825826,0.831493236059965,0.681988294600907,0.825825825825826
0.826826826826827,0.828719910400189,0.683642601560519,0.826826826826827
0.827827827827828,0.82592581649797,0.68529891252614,0.827827827827828
0.828828828828829,0.823110912227055,0.686957227497768,0.828828828828829
0.82982982982983,0.820275155461192,0.688617546475404,0.82982982982983
0.830830830830831,0.817418504074129,0.690279869459049,0.830830830830831
0.831831831831832,0.814540915939612,0.691944196448701,0.831831831831832
0.832832832832833,0.81164234893139,0.693610527444361,0.832832832832833
0.833833833833834,0.80872276092321,0.69527886244603,0.833833833833834
0.834834834834835,0.805782109788819,0.696949201453706,0.834834834834835
0.835835835835836,0.802820353401966,0.69862154446739,0.835835835835836
0.836836836836837,0.799837449636397,0.700295891487083,0.836836836836837
0.837837837837838,0.796833356365862,0.701972242512783,0.837837837837838
0.838838838838839,0.793808031464107,0.703650597544491,0.838838838838839
0.83983983983984,0.790761432804878,0.705330956582208,0.83983983983984
0.840840840840841,0.787693518261924,0.707013319625932,0.840840840840841
0.841841841841842,0.784604245708994,0.708697686675665,0.841841841841842
0.842842842842843,0.781493573019834,0.710384057731405,0.842842842842843
0.843843843843844,0.778361458068192,0.712072432793153,0.843843843843844
0.844844844844845,0.775207858727815,0.71376281186091,0.844844844844845
0.845845845845846,0.772032732872451,0.715455194934674,0.845845845845846
0.846846846846847,0.768836038375849,0.717149582014447,0.846846846846847
0.847847847847848,0.765617733111754,0.718845973100227,0.847847847847848
0.848848848848849,0.762377774953915,0.720544368192016,0.848848848848849
0.84984984984985,0.759116121776079,0.722244767289812,0.84984984984985
0.850850850850851,0.755832731451994,0.723947170393617,0.850850850850851
0.851851851851852,0.752527561855408,0.725651577503429,0.851851851851852
0.852852852852853,0.749200570860068,0.72735798861925,0.852852852852853
0.853853853853854,0.745851716339722,0.729066403741078,0.853853853853854
0.854854854854855,0.742480956168117,0.730776822868915,0.854854854854855
0.855855855855856,0.739088248219,0.73248924600276,0.855855855855856
0.856856856856857,0.735673550366121,0.734203673142612,0.856856856856857
0.857857857857858,0.732236820483225,0.735920104288473,0.857857857857858
0.858858858858859,0.728778016444061,0.737638539440341,0.858858858858859
0.85985985985986,0.725297096122376,0.739358978598218,0.85985985985986
0.860860860860861,0.721794017391918,0.741081421762102,0.860860860860861
0.861861861861862,0.718268738126433,0.742805868931995,0.861861861861862
0.862862862862863,0.714721216199671,0.744532320107896,0.862862862862863
0.863863863863864,0.711151409485379,0.746260775289804,0.863863863863864
0.864864864864865,0.707559275857303,0.747991234477721,0.864864864864865
0.865865865865866,0.703944773189193,0.749723697671646,0.865865865865866
0.866866866866867,0.700307859354794,0.751458164871578,0.866866866866867
0.867867867867868,0.696648492227855,0.753194636077519,0.867867867867868
0.868868868868869,0.692966629682124,0.754933111289468,0.868868868868869
0.86986986986987,0.689262229591347,0.756673590507424,0.86986986986987
0.870870870870871,0.685535249829274,0.758416073731389,0.870870870870871
0.871871871871872,0.68178564826965,0.760160560961362,0.871871871871872
0.872872872872873,0.678013382786224,0.761907052197342,0.872872872872873
0.873873873873874,0.674218411252744,0.763655547439331,0.873873873873874
0.874874874874875,0.670400691542954,0.765406046687328,0.874874874874875
0.875875875875876,0.666560181530607,0.767158549941333,0.875875875875876
0.876876876876877,0.662696839089448,0.768913057201346,0.876876876876877
0.877877877877878,0.658810622093224,0.770669568467366,0.877877877877878
0.878878878878879,0.654901488415684,0.772428083739395,0.878878878878879
0.87987987987988,0.650969395930574,0.774188603017432,0.87987987987988
0.880880880880881,0.647014302511641,0.775951126301477,0.880880880880881
0.881881881881882,0.643036166032637,0.777715653591529,0.881881881881882
0.882882882882883,0.639034944367304,0.77948218488759,0.882882882882883
0.883883883883884,0.635010595389392,0.781250720189659,0.883883883883884
0.884884884884885,0.63096307697265,0.783021259497736,0.884884884884885
0.885885885885886,0.626892346990824,0.784793802811821,0.885885885885886
0.886886886886887,0.622798363317662,0.786568350131914,0.886886886886887
0.887887887887888,0.61868108382691,0.788344901458015,0.887887887887888
0.888888888888889,0.614540466392319,0.790123456790123,0.888888888888889
0.88988988988989,0.610376468887633,0.79190401612824,0.88988988988989
0.890890890890891,0.606189049186601,0.793686579472365,0.890890890890891
0.891891891891892,0.601978165162972,0.795471146822498,0.891891891891892
0.892892892892893,0.597743774690491,0.797257718178639,0.892892892892893
0.893893893893894,0.593485835642908,0.799046293540788,0.893893893893894
0.894894894894895,0.589204305893968,0.800836872908945,0.894894894894895
0.895895895895896,0.584899143317421,0.80262945628311,0.895895895895896
0.896896896896897,0.580570305787014,0.804424043663283,0.896896896896897
0.897897897897898,0.576217751176494,0.806220635049464,0.897897897897898
0.898898898898899,0.571841437359609,0.808019230441653,0.898898898898899
0.8998998998999,0.567441322210104,0.80981982983985,0.8998998998999
0.900900900900901,0.563017363601732,0.811622433244055,0.900900900900901
0.901901901901902,0.558569519408236,0.813427040654268,0.901901901901902
0.902902902902903,0.554097747503365,0.815233652070489,0.902902902902903
0.903903903903904,0.549602005760867,0.817042267492718,0.903903903903904
0.904904904904905,0.545082252054489,0.818852886920955,0.904904904904905
0.905905905905906,0.54053844425798,0.8206655103552,0.905905905905906
0.906906906906907,0.535970540245085,0.822480137795453,0.906906906906907
0.907907907907908,0.531378497889554,0.824296769241714,0.907907907907908
0.908908908908909,0.526762275065133,0.826115404693983,0.908908908908909
0.90990990990991,0.52212182964557,0.82793604415226,0.90990990990991
0.910910910910911,0.517457119504612,0.829758687616545,0.910910910910911
0.911911911911912,0.512768102516009,0.831583335086839,0.911911911911912
0.912912912912913,0.508054736553506,0.83340998656314,0.912912912912913
0.913913913913914,0.503316979490851,0.835238642045449,0.913913913913914
0.914914914914915,0.498554789201792,0.837069301533766,0.914914914914915
0.915915915915916,0.493768123560078,0.838901965028091,0.915915915915916
0.916916916916917,0.488956940439455,0.840736632528424,0.916916916916917
0.917917917917918,0.484121197713669,0.842573304034765,0.917917917917918
0.918918918918919,0.47926085325647,0.844411979547115,0.918918918918919
0.91991991991992,0.474375864941606,0.846252659065472,0.91991991991992
0.920920920920921,0.469466190642823,0.848095342589837,0.920920920920921
0.921921921921922,0.464531788233869,0.84994003012021,0.921921921921922
0.922922922922923,0.459572615588491,0.851786721656591,0.922922922922923
0.923923923923924,0.454588630580437,0.853635417198981,0.923923923923924
0.924924924924925,0.449579791083457,0.855486116747378,0.924924924924925
0.925925925925926,0.444546054971295,0.857338820301783,0.925925925925926
0.926926926926927,0.4394873801177,0.859193527862196,0.926926926926927
0.927927927927928,0.43440372439642,0.861050239428618,0.927927927927928
0.928928928928929,0.429295045681201,0.862908955001047,0.928928928928929
0.92992992992993,0.424161301845792,0.864769674579484,0.92992992992993
0.930930930930931,0.419002450763942,0.86663239816393,0.930930930930931
0.931931931931932,0.413818450309396,0.868497125754383,0.931931931931932
0.932932932932933,0.408609258355902,0.870363857350844,0.932932932932933
0.933933933933934,0.403374832777209,0.872232592953314,0.933933933933934
0.934934934934935,0.398115131447062,0.874103332561791,0.934934934934935
0.935935935935936,0.392830112239211,0.875976076176276,0.935935935935936
0.936936936936937,0.387519733027403,0.87785082379677,0.936936936936937
0.937937937937938,0.382183951685385,0.879727575423271,0.937937937937938
0.938938938938939,0.376822726086905,0.881606331055781,0.938938938938939
0.93993993993994,0.371436014105711,0.883487090694298,0.93993993993994
0.940940940940941,0.36602377361555,0.885369854338823,0.940940940940941
0.941941941941942,0.360585962490169,0.887254621989357,0.941941941941942
0.942942942942943,0.355122538603317,0.889141393645898,0.942942942942943
0.943943943943944,0.34963345982874,0.891030169308448,0.943943943943944
0.944944944944945,0.344118684040187,0.892920948977005,0.944944944944945
0.945945945945946,0.338578169111405,0.89481373265157,0.945945945945946
0.946946946946947,0.333011872916141,0.896708520332144,0.946946946946947
0.947947947947948,0.327419753328144,0.898605312018725,0.947947947947948
0.948948948948949,0.32180176822116,0.900504107711315,0.948948948948949
0.94994994994995,0.316157875468937,0.902404907409912,0.94994994994995
0.950950950950951,0.310488032945225,0.904307711114518,0.950950950950951
0.951951951951952,0.304792198523769,0.906212518825131,0.951951951951952
0.952952952952953,0.299070330078315,0.908119330541753,0.952952952952953
0.953953953953954,0.293322385482614,0.910028146264383,0.953953953953954
0.954954954954955,0.287548322610411,0.91193896599302,0.954954954954955
0.955955955955956,0.281748099335456,0.913851789727666,0.955955955955956
0.956956956956957,0.275921673531496,0.915766617468319,0.956956956956957
0.957957957957958,0.270069003072277,0.917683449214981,0.957957957957958
0.958958958958959,0.264190045831547,0.91960228496765,0.958958958958959
0.95995995995996,0.258284759683055,0.921523124726328,0.95995995995996
0.960960960960961,0.252353102500547,0.923445968491014,0.960960960960961
0.961961961961962,0.246395032157772,0.925370816261707,0.961961961961962
0.962962962962963,0.240410506528476,0.927297668038409,0.962962962962963
0.963963963963964,0.234399483486408,0.929226523821118,0.963963963963964
0.964964964964965,0.228361920905315,0.931157383609836,0.964964964964965
0.965965965965966,0.222297776658945,0.933090247404562,0.965965965965966
0.966966966966967,0.216207008621044,0.935025115205295,0.966966966966967
0.967967967967968,0.210089574665361,0.936961987012037,0.967967967967968
0.968968968968969,0.203945432665644,0.938900862824787,0.968968968968969
0.96996996996997,0.19777454049564,0.940841742643544,0.96996996996997
0.970970970970971,0.191576856029097,0.94278462646831,0.970970970970971
0.971971971971972,0.185352337139761,0.944729514299084,0.971971971971972
0.972972972972973,0.179100941701379,0.946676406135866,0.972972972972973
0.973973973973974,0.172822627587702,0.948625301978655,0.973973973973974
0.974974974974975,0.166517352672477,0.950576201827453,0.974974974974975
0.975975975975976,0.160185074829449,0.952529105682259,0.975975975975976
0.976976976976977,0.153825751932367,0.954484013543073,0.976976976976977
0.977977977977978,0.147439341854978,0.956440925409894,0.977977977977978
0.978978978978979,0.141025802471032,0.958399841282724,0.978978978978979
0.97997997997998,0.134585091654273,0.960360761161562,0.97997997997998
0.980980980980981,0.128117167278451,0.962323685046408,0.980980980980981
0.981981981981982,0.121621987217313,0.964288612937262,0.981981981981982
0.982982982982983,0.115099509344604,0.966255544834123,0.982982982982983
0.983983983983984,0.108549691534077,0.968224480736993,0.983983983983984
0.984984984984985,0.101972491659476,0.970195420645871,0.984984984984985
0.985985985985986,0.095367867594549,0.972168364560757,0.985985985985986
0.986986986986987,0.0887357772130433,0.974143312481651,0.986986986986987
0.987987987987988,0.0820761783887067,0.976120264408553,0.987987987987988
0.988988988988989,0.0753890289952877,0.978099220341463,0.988988988988989
0.98998998998999,0.0686742869065328,0.98008018028038,0.98998998998999
0.990990990990991,0.0619319099961911,0.982063144225306,0.990990990990991
0.991991991991992,0.0551618561380079,0.98404811217624,0.991991991991992
0.992992992992993,0.0483640832057315,0.986035084133182,0.992992992992993
0.993993993993994,0.0415385490731101,0.988024060096132,0.993993993993994
0.994994994994995,0.0346852116138919,0.99001504006509,0.994994994994995
0.995995995995996,0.0278040287018239,0.992008024040056,0.995995995995996
0.996996996996997,0.0208949582106526,0.99400301202103,0.996996996996997
0.997997997997998,0.0139579580141264,0.996000004008012,0.997997997997998
0.998998998998999,0.00699298598599274,0.997999000001002,0.998998998998999
1,0,1,1


==> squarederrorloss.csv <==
a,b
-2,4
-1.96,3.8416
-1.92,3.6864
-1.88,3.5344
-1.84,3.3856
-1.8,3.24
-1.76,3.0976
-1.72,2.9584
-1.68,2.8224
-1.64,2.6896
-1.6,2.56
-1.56,2.4336
-1.52,2.3104
-1.48,2.1904
-1.44,2.0736
-1.4,1.96
-1.36,1.8496
-1.32,1.7424
-1.28,1.6384
-1.24,1.5376
-1.2,1.44
-1.16,1.3456
-1.12,1.2544
-1.08,1.1664
-1.04,1.0816
-1,1
-0.96,0.9216
-0.92,0.8464
-0.88,0.7744
-0.84,0.7056
-0.8,0.64
-0.76,0.5776
-0.72,0.5184
-0.68,0.4624
-0.64,0.4096
-0.6,0.36
-0.56,0.3136
-0.52,0.2704
-0.48,0.2304
-0.44,0.1936
-0.4,0.16
-0.36,0.1296
-0.32,0.1024
-0.28,0.0784
-0.24,0.0576
-0.2,0.04
-0.16,0.0256
-0.12,0.0144
-0.0800000000000001,0.00640000000000001
-0.04,0.0016
0,0
0.04,0.0016
0.0800000000000001,0.00640000000000001
0.12,0.0144
0.16,0.0256
0.2,0.0400000000000001
0.24,0.0576000000000001
0.28,0.0783999999999999
0.32,0.1024
0.36,0.1296
0.4,0.16
0.44,0.1936
0.48,0.2304
0.52,0.2704
0.56,0.3136
0.6,0.36
0.64,0.4096
0.68,0.4624
0.72,0.5184
0.76,0.5776
0.8,0.64
0.84,0.7056
0.88,0.7744
0.92,0.8464
0.96,0.9216
1,1
1.04,1.0816
1.08,1.1664
1.12,1.2544
1.16,1.3456
1.2,1.44
1.24,1.5376
1.28,1.6384
1.32,1.7424
1.36,1.8496
1.4,1.96
1.44,2.0736
1.48,2.1904
1.52,2.3104
1.56,2.4336
1.6,2.56
1.64,2.6896
1.68,2.8224
1.72,2.9584
1.76,3.0976
1.8,3.24
1.84,3.3856
1.88,3.5344
1.92,3.6864
1.96,3.8416
2,4


==> twopc.csv <==
pc1,pc2
1625.37210584624,18.9389425673665
1634.38010604785,-3.08462717461234
1631.75847148944,1.00085160524238
1624.95654769121,-3.65692006300557
1621.94179452643,1.85393541154598
1628.80288543223,4.02070256301397
1630.2552495143,-0.614399256999942
1634.26464620588,4.38963604263847
1643.53258456043,3.48378947972768
1646.68823457991,0.696146611267206
1660.20212612832,10.0499034090244
1701.36211260096,22.1451394693861
1702.59206541324,-4.69336958009067
1699.44631155006,2.53414781194544
1707.63501183546,4.32730517401819
1711.1313648502,3.56736051693064
1735.16183420639,15.9013302170691
1739.65256209937,-2.10889027260236
1720.03413792977,-1.3231360717682
1719.7246978968,2.89055319823432
1710.79705938567,-4.49711306237349
1707.55114957127,3.42338084126424
1709.78715917319,1.11986078166697
1709.64616282959,0.164151770383583
1710.71643792515,2.62374535157757
1710.91371700385,-0.507823299641121
1712.989537542,2.44094350214701
1709.60038544418,-2.53353224409592
1701.52845808994,-1.68952989000912
1687.96434878626,-3.36336325900922
1684.73135407503,0.826690851123471
1679.10124133677,-1.83597578640886
1684.82519316366,5.75590366494991
1689.47251857001,0.236946252158
1686.0433064992,-1.16261169406003
1691.15809527383,4.27248865765431
1702.01988775488,5.40201558856726
1707.30573563289,1.07852223680893
1702.17240008593,3.47492634735103
1709.97648377041,1.40390624409646
1703.46718999534,-2.15577557748905
1701.18416585075,0.843723683356912
1703.17844574746,1.12741380720183
1704.12142970387,0.19887059753761
1710.999968292,4.70440185203142
1709.46895985733,-1.4485629668669
1706.52008952719,0.498600132800687
1700.95373625346,-2.15339104579699
1695.94153951374,-0.381490719209082
1696.87906985109,0.709879997322212
1699.65171076543,1.60260160250438
1691.89386748093,-3.8649757119531
1689.95387299623,2.36721304539844
1692.97788537142,0.853714273502405
1691.80253244944,-0.521293650093289
1691.51736035378,0.485625619780417
1689.0952835107,-1.23519821895705
1670.26437381277,9.74074884486234
1686.34907074091,-1.18125457961093
1675.61614441466,-3.61862981833826
1674.95694161716,3.1295352127778
1677.91174296159,0.521089345863279
1676.98286739468,-1.05708015680807
1673.85710599547,-0.975441325211831
1669.45161378323,-1.61926295959992
1670.52686909361,1.97573127159943
1667.66299241397,-1.66521602821682
1658.93931433749,-1.92858066483247
1653.43615112458,-1.09292123842064
1638.87578551997,-4.52601147414339
1621.97687326764,-3.10335525090145
1628.41318723195,8.22656334181363
1632.85650875964,-1.15730298289633
1622.51122099081,-3.50849946488812
1621.85645358644,3.04509436126354
1612.02946616034,-3.9984038402249
1603.31895419746,-1.37004462856256
1593.97403802273,-4.08333537997338
1578.8795564179,-1.98405193912865
1583.5360602336,2.56614929143235
1568.85567235661,-5.66272154909518
1548.63369067635,-5.2405498416033
1527.87918070391,-5.43678920908882
1499.08719977736,-6.92876763200559
1510.77807517232,17.1594532143001
1511.4062227613,-6.92194579309149
1447.94387873286,-21.195362437035
1359.78399961461,-18.349835708017
1298.0599192531,22.5626316384072
1334.60712531267,30.3587566665296
1385.22463877293,17.589190060809
1370.74620663949,-9.05287213274654
1378.49677093149,13.8816951795775
1381.1857069592,-4.01318919319241
1433.99368448992,44.0548442011524
1513.67397906058,33.6983391114109
1493.86519402667,-15.8361215583477
1475.31109624808,2.21157076782733
1463.14323428837,10.5830565856769
1498.32261898967,14.3097978429105
1494.56545794969,-7.94559148554358
1474.47531707028,-0.908983687395359
1473.02837100353,-1.46796514499944
1485.36788845467,9.83587934014279
1503.62710848314,4.8376673236995
1497.69604415052,-1.99234344424657
1498.09002335155,1.79904706067635
1500.20564675471,0.383651306161033
1506.55535836323,3.30702687333123
1496.79504586557,-5.68745094757933
1446.14321569362,-13.3139722358236
1423.97794360026,-2.62758947157099
1424.19728512067,3.1188719014385
1404.71265122203,-9.88118095669519
1381.41191306773,-4.32207044483984
1400.48553405357,15.9524981587451
1419.3268042127,2.53994996317577
1412.61144904105,1.75224847782419
1415.17083957608,-0.88003545010271
1376.82084048716,-15.7798122115666
1345.09893790404,-2.97228161096601
1343.30050145098,0.462334611337015
1319.75136811993,-10.7558343743138
1294.88207160675,-1.93887730322748
1292.23105359739,0.508100005063105
1244.53340340974,-21.6970726005297
1242.64301704953,23.7995126613454
1253.36936366615,-0.342087968770342
1238.34760049695,-3.8476310888043
1204.60613466507,-14.1449251296616
1204.19263197452,9.28924034156863
1205.52766660373,-1.5279152452674
1191.76720247188,-5.89040288032701
1190.67884382254,1.59600313517528
1219.59817748327,18.9840049930886
1243.03400843833,4.88196370707935
1242.51465112245,0.393145411213618
1236.74874624191,-4.41884268440215
1214.32958722081,-6.55822199374655
1206.81161494978,-1.55566835591006
1262.5490451752,39.1062633090103
1285.40136598687,-4.12140623567874
1276.09849249818,1.16814811138903
1264.60761469923,-7.4080967175087
1263.04945523347,4.37934380859068
1265.10254886979,-1.53656820306431
1254.25557613102,-2.93968425604346
1250.85204618036,-0.527534614731309
1258.47927805846,2.10639062867965
1254.59444519945,-2.86644999483556
1255.22031103891,0.855685410386481
1259.61659154443,-0.637207854323174
1222.94266807191,-17.5812581564826
1204.81077789459,4.26773011980325
1215.3340718776,3.21797160410242
1224.5843542015,1.11634231921463
1221.78856521835,-1.65279653936325
1224.16327708489,0.922692842238391
1248.82530303304,11.9915364296517
1259.08386875831,1.67261988255056
1339.88708759254,56.1195918705084
1379.98399683819,-5.87804438164129
1363.04752924524,2.99272392451166
1365.97231510765,-0.806295351284673
1368.68142238616,4.3486779556556
1322.05542913178,-19.450571404435
1298.59464806574,5.53457873114636
1343.24274780372,27.0937295269275
1355.32062839358,-3.22967287172823
1333.64819630178,-8.67925000348418
1336.22380104327,8.79267762443538
1345.42516346221,2.76102511890595
1341.5952542559,-4.24724731650791
1359.34919924179,14.0883142219975
1375.77957979675,1.63891189174649
1374.6911598425,1.64690132565419
1386.99055600165,7.42193024503293
1389.46054014587,-0.416891519351111
1385.6858270397,-1.82893490313392
1392.78082120586,5.07246789968497
1366.9087911444,-15.0121318718412
1353.86240615499,2.87482664841568
1371.71136493118,8.59916528870191
1375.63884138335,-0.994963761269808
1381.99225999337,4.52363364728202
1383.77430157615,-2.46210660725184
1371.93256384982,-4.52891495571545
1372.75902798043,2.05945444784968
1365.43853038418,-3.803903215868
1353.38302063932,-4.62643632512541
1327.77043567482,-10.9740437025083
1319.82508866006,4.5624343350518
1316.88492656274,-3.79525807039159
1296.43439745125,-7.09993520496052
1281.7813283268,-3.1689311922964
1281.05941402438,0.669486781175743
1253.79521476705,-13.4660801261171
1241.95832770685,3.68394429171181
1243.94778204754,-0.5476333520361
1267.04571421717,17.2910765539679
1281.41370656247,-1.73439930476844
1275.4821694546,-0.791375722084824
1270.82212741953,-3.65576324711806
1258.9919218249,-3.72899014777735
1258.0838307466,-0.574164753716515
1247.87806901961,-2.69045057318251
1249.79791227591,1.55069423032652
1261.99164581318,7.27832134378473
1279.55253765753,4.5523875371806
1295.6406129247,9.39977940878572
1324.39871756609,10.4280795178655
1319.27361464889,-3.67621087343142
1302.24669354844,-6.28521933279931
1298.12034658444,2.00017782393255
1299.3004795858,-1.47195003075248
1294.38581459813,-3.00851132806413
1285.72095197673,-2.9956532123119
1296.38141527907,7.64879772964421
1299.54644138635,-2.13313796209083
1296.16167391138,-2.43958936901119
1293.50115499642,-1.57115123940835
1292.19630793912,-1.88208507851468
1287.75852128542,-2.86423604165494
1301.69698195221,8.94630947026114
1309.57241328268,-0.893123356227536
1303.22677815349,-2.91099248420757
1302.49992267852,-0.541034797050732
1294.34904914293,-4.51108790453585
1289.16831217561,-1.46190569431964
1292.27347624028,0.737993706935801
1292.77771031393,-1.78377631658356
1290.78572172028,-1.86306135374584
1278.04936094038,-5.99752790670797
1275.70277604958,0.907254089274364
1289.33016841608,7.0130635278658
1297.81690269638,1.50856671664835
1294.32412507197,-3.34356324786201
1292.47113306067,-1.20668564189574
1287.42196143925,-3.19837547659126
1284.80977503706,-1.78505536001832
1284.54152057236,-1.45484675943723
1279.69644938078,-3.02974940883743
1278.91951731956,-0.74370319210597
1281.3331207069,-0.35269439340369
1284.39451749118,1.63919968255708
1288.65064453244,-1.22282056398553
1283.38605043865,-2.74831901531758
1280.40343544698,-2.15295045999552
1273.7860491648,-3.39678352998279
1273.1981540811,0.0178214865716701
1273.61347942284,-1.74147505722302
1266.71209439159,-4.51332821263591
1260.70007470526,-2.12935316790328
1265.43488063978,2.22979577577352
1266.31718054668,-2.27188929383444
1254.87771237373,-6.02099191071758
1240.47701996625,-5.12348783199339
1223.66441966765,-6.52609246763405
1222.93263426319,2.53474299684483
1219.33183240273,-4.43694877795801
1203.64075337262,-5.40231827541756
1192.82906776662,-2.881210550146
1182.73003487263,-3.84463560485612
1204.60524832523,17.4388163062907
1224.56246112414,-0.852382756727613
1210.34630979766,-5.37058954061129
1212.37759710516,4.92716051439707
1212.77323401973,-3.82397880644433
1221.64920458059,6.7874004217658
1220.27465586451,-5.18752777991052
1220.74276280081,2.62353053056038
1221.40864421316,-3.0855185488983
1203.80306579918,-8.3763815685725
1196.27253288015,-0.39300902760563
1197.34669073178,-0.854345282989669
1193.2614711274,-2.55698750233673
1206.68579213721,9.55765680192649
1210.38580968265,-3.2335646690977
1208.13505170086,-2.6104195937926
1204.20103978273,-1.98301076122002
1201.70299041158,-2.30440860336911
1197.95993103673,-2.53806055588465
1202.28350376152,1.90056827360396
1206.27742500096,-0.0608466993769632
1205.69224090338,-2.09471313267729
1221.13202921115,9.7655327189505
1232.65897884129,0.611943928603514
1230.84965738483,-2.34520303856779
1235.43720674044,2.38236961069307
1232.66876760099,-4.08552064873137
1225.71437859782,-2.95130979059878
1218.3800609808,-3.94998244938935
1211.18038414039,-3.82247659963693
1177.25416874469,-13.4932529549794
1092.46898813192,-30.0941424828383
1058.70231221121,14.5001797805522
1041.17618994177,-9.18852586018889
1035.53564436134,6.3171957528909
1028.07036412466,-5.75713300353009
1020.96065250341,-0.681067382697658
977.658213985815,-19.1027327601168
939.760071662257,-0.118683495776609
936.133177527858,-2.26174448267032
923.922181668996,-7.298618262244
937.126721844778,11.0535284521318
930.032202592692,-4.69962074062622
933.230706338725,3.3140454997975
932.816226994713,-4.37075271612602
910.687644080137,-11.1592047672321
787.945926527782,-44.8535655800553
682.804034225891,-17.955635462866
687.72651224115,15.4629517469794
686.024006711654,-4.49132790888424
578.402811484755,-44.5196997876928
554.361912776297,20.6849225595674
541.47919702102,-2.7551344173847
529.931525489785,-6.3075477729802
561.082973587806,25.4342839279961
687.08794761874,67.2797440984213
827.892100101519,75.9281778273383
877.516268964087,-12.5081057998407
771.837354996812,-17.3084077973096
739.035270891523,0.436696066845635
794.1507609989,36.668003158598
798.438057526593,-12.5618101143883
777.364062751125,1.07684582950373
796.297230422775,6.80929728317107
753.324018425653,-22.6698778225076
715.940843957376,-2.93748701533867
681.260710600405,-17.3666920584183
714.534822911375,35.3427469682107
729.259822630761,-8.80180418311403
727.801302187541,9.28038234802681
723.069500883276,-7.87582447117916
778.244285567519,38.4461695386462
765.309364738936,-19.6629460315777
766.907733147635,11.4569586428768
774.455923094676,2.28157483872663
773.023796535312,0.0754784863550523
742.531103166733,-17.427546400636
735.977818767609,6.41909149246891
752.535520127116,1.61715309527285
741.085030054444,-7.26142725510614
742.422224164289,0.492112229090259
720.859952142025,-12.2685810733344
717.55480802303,3.66545743637476
723.30207598728,-3.02541836915987
731.205680839605,3.60688494403365
737.393144686042,-2.75728680537991
753.274614195675,11.456312820839
759.892661033645,-5.17585207394058
750.275040227641,-4.63884433868087
753.952324317342,2.53343943919357
761.416664035717,-1.84582231214205
759.401121892941,-1.72491272359109
758.174135335944,-2.19906908745383
757.370622995691,-3.78699582163126
756.883513400211,-2.34278868196424
801.066461933803,29.0338750220385
849.243345488699,13.2028884042738
1003.10272557897,97.5566359295942
997.719561004765,-33.451176972466
940.375589125341,-5.99956805474085
936.99030903884,0.460531936031545
919.566142174478,-6.56761584894257
904.010577181552,-3.96407231553637
902.370289814182,-0.401162025077199
909.925588484606,1.67621080887347
902.378686046226,-3.79411960998794
901.325663095556,2.10861808836751
908.408145183826,-1.15382566641852
911.245857926584,0.168796087733092
938.110890678008,13.7553282263857
952.221049586031,1.44992200097547
935.61753645894,-9.95854447737314
935.561906459985,5.28129837183219
937.916323920709,-2.12513748082113
939.129880602193,-2.13868639512167
926.1829427293,-7.62036331689481
921.123108081594,-0.30365301248757
913.132791575237,-5.85180831970888
913.915058769609,1.83308167472064
922.42803436052,1.18752116270124
930.007381421024,-0.344348678231806
926.414800970254,-3.00492105845363
938.638924580404,6.4098747342041
939.553302393027,-5.54779980955367
936.174184535982,-1.20348571802838
932.632597737962,-4.23987326908017
935.47891295559,0.694698505982733
881.089019652866,31.9894283343085
937.91270890282,-4.29200675809005
901.185789763741,-15.6947587876509
868.559517109475,-7.44221550118828
865.891711623355,1.47418557876387
860.709684597364,-5.68403246695437
852.8859899383,-3.84063012909414
832.467485925547,-9.89924978268824
827.318033676057,0.0392799122145283
825.625222021204,-3.4679229508343
852.585167648946,18.5804185861128
863.825288352334,-3.94033202075655
860.762162128506,-2.63069517002508
858.934525325666,-3.14378103278448
861.018691755923,-1.40576399601099
862.102694028744,-2.27952128730577
863.49560421019,-2.02226124791097
858.973455787442,-5.05555875867742
857.351313908627,-1.88528525210614
859.25972794964,-2.12848545524336
877.61809984747,9.18020090903099
888.07401804292,-0.871174972991695
879.843472297753,-7.46791242232562
873.126247915876,-2.12229245238661
875.668189462784,-1.38486079565279
870.036699654855,-5.615900368327
866.986151240304,-1.32685331390404
868.758759139677,-2.07448926353833
869.197072302724,-2.52413700582097
865.272337730464,-5.10562942310656
854.061265432624,-6.20168853888453
854.264026440683,-0.245462002276142
854.78395861979,-3.4057305751598
857.834645727746,-0.317681892415293
855.359362932598,-4.69319958806284
855.056769841565,-2.16839829206877
847.517671414405,-5.53368072838998
841.278940225433,-3.95375392241072
843.606358318984,-1.18211271394046
842.973022330982,-3.7300939107488
809.376181765229,-17.0080315629548
795.879021251096,1.69245932542322
799.575975640929,-2.03137745781453
797.910794022888,-3.8586856026613
795.357376003125,-1.75232317519863
792.04706196789,-5.05841109542411
794.194362311967,-0.42178951290207
799.285974894966,-0.829514744912899
810.277706585048,3.6847857152746
816.109343250592,-2.15438570310023
812.511046500073,-4.1832589393578
775.84088003016,-17.759052225644
758.11386786207,0.540485056154239
765.998909819169,-0.385841967289362
762.027685648284,-0.908786687827381
731.594713224629,-17.432943039104
700.856522055481,-7.00707916734037
690.931195671277,-5.50209338186842
645.859436129002,-20.2193039132135
649.550458552778,14.3045940259693
662.881315627731,-0.893361858762654
618.874846445354,-19.0115156127893
589.802926959186,-6.87797573133896
646.943869049597,48.7897926526938
665.995740852872,-13.0174461591078
652.950924883158,-2.15466268090208
640.8014521693,-7.39539048176597
642.210324013648,1.53301161919387
636.787446719381,-6.15138587420989
609.934394036228,-5.30091647614428
619.745128396838,3.76704987417488
622.068089627588,-3.06273635383182
637.159197510316,7.30515665346751
656.31793699301,0.646347094577404
649.144406540241,-4.21854091740907
637.22429021325,-5.94173367418558
590.265722658238,-20.3287433519854
567.587515041974,2.06055287388761
560.188577465689,-8.33044569472666
550.560050405412,-2.0749258811109
579.549025198971,17.9470855312089
579.058484691712,-6.9080507562074
557.595108743615,-10.6745561097317
560.279367796119,5.29312557377601
574.443646585182,3.16619243918159
572.639849977787,-6.60484135345114
577.559619819969,2.92398454479777
585.186132410113,1.48421845926937
583.622287331776,-5.48126901624629
583.030109898144,-2.24707537620848
569.378967489102,-9.62665330438345
546.670541508466,-9.93120832444719
510.021866666089,-13.8183648295437
509.452510814807,3.30858288016829
510.657537583126,-4.69057719775238
526.027070923338,9.03590792617738
528.924432928083,-5.57445007273462
516.129230690627,-7.85890160632555
505.233392100977,-4.7991939934981
500.45327395567,-4.86394198975457
493.011545626407,-6.1242015715534
500.860216785564,1.87649320495664
488.72085472783,-10.6046794863751
479.611731272279,-0.731727133015217
484.539412187625,-1.46078519661056
486.02567326484,-2.4266704319599
478.674813994071,-8.36995357133869
464.903396023293,-6.63853442427451
459.208842324807,-5.13076937587714
455.470146418324,-4.16861199947646
443.498893383159,-10.1334818812372
393.177706619831,-22.0598125160681
318.642398105646,-20.5346684059053
220.026843419227,-39.3080219841506
208.20760178413,22.2194349311251
244.101316503145,0.646203810817233
216.265611460416,-6.89418331105632
171.944966862809,-18.9158781971293
87.356685631032,-33.8282289476286
53.7554614499249,0.14678742866991
79.4870552109121,9.97510278117408
77.365215802899,-6.29120721688211
24.0343786098328,-23.4821162757719
-38.1933444417937,-15.5428123011044
-71.179532204442,-14.8618189769291
-229.25710733908,-64.4584391684075
-81.2229351507184,157.841057950296
143.058081018678,110.667362046006
264.831524120463,6.5477063114324
206.910757165175,-2.51364975550814
216.518372576997,1.51325587167851
204.257440362183,-5.69343132840809
365.467163489103,120.913696017211
442.87466006903,-9.12275444186776
402.010312814416,-6.18983131644566
382.38178605199,4.95750260535027
388.930915064954,-3.4019841235322
374.083877758889,-6.25988795984751
270.944447729369,-47.4090726024072
251.233069071707,28.7948180474925
235.969325068227,-17.1551113601882
225.945459933038,-0.124435630316058
185.554923727805,-19.5643756551598
170.431857446771,3.70896192370306
163.816659102117,-4.99444072179712
197.938319046227,23.2117672842146
221.276098228912,-2.09354741909649
191.452400427151,-17.7505603782839
172.141557565869,-5.40782434171629
168.803065571966,-4.87896561305858
171.97163431317,-0.950634439529209
168.70767659371,-9.04776481194499
102.350114487386,-32.463340849125
40.1500324023513,-15.0276734113569
-3.05540160132901,-17.260879830068
-34.2698293727732,-7.63134421839922
-68.0354060609199,-14.3415784568523
-60.4319532269349,10.7673200057362
-62.59259889157,-9.9538595513016
-103.519820017551,-20.3860348033424
-127.145081345726,-3.33671588009979
-21.8054609741377,81.1732952566345
17.1775594629731,-11.5594207081572
-20.6008393546809,-9.92170293718651
-15.4133462845336,5.33363228437429
-1.58314933272035,-0.0351981500585196
-20.458007471092,-12.0858108961331
-30.4656238601548,-4.924413473951
-68.590066732932,-19.1449048411387
-110.713385515476,-14.8938909482997
-131.833520561889,-5.58693022177155
-123.952606255116,-1.26552119083694
-161.331303581406,-22.5405666023862
-244.403593841673,-31.1705666773163
-277.56292476973,-2.37032151633951
-355.277580615055,-35.7727744209578
-387.234637309897,8.86262063944485
-360.128576388695,24.5690725974287
-373.12914469553,-17.7566688722889
-421.578599697223,-16.0020363168895
-440.317852556471,-2.09860308377464
-469.226531363993,-23.3264938427335
-566.834370880697,-19.2637700298276
-625.128118024715,-23.2495347787711
-608.45671749647,15.3357221865032
-606.135200060972,-9.64546473861309
-625.898206184127,-10.3090033171136
-540.683136739393,47.8096197945698
-420.865199347781,80.660594669905
-403.057365148885,-28.6925057192371
-348.779389404336,122.681418480083
-364.253211664598,-41.5063996981964
-474.484699235599,-31.1289558737776
-530.55154618043,-12.103663346954
-550.875553383542,-5.97675469019329
-570.720143485832,-13.3216712060773
-454.147322241519,80.7750507466368
-264.072787693463,94.5044835374825
-43.0207826739276,105.228631255549
-37.4486130948631,-26.8799617743504
-95.9821138397308,-17.2359771868316
-221.487003510803,-50.5850601437449
-164.155538697736,75.370098412279
-104.343373823235,8.83525740079188
37.474898223894,90.731906262809
91.5122342576781,-8.20692248576015
48.8910712598494,3.04898292445197
-47.6264409375218,-50.6755418811036
-112.75652515842,3.39314660720903
-102.616698784127,3.56457567065185
-100.521633704382,1.87344674489311
-158.309669001893,-29.5716392664451
-203.996302478544,-5.71266243750943
-222.800863955399,-9.72828828832607
-304.43098575208,-35.34268851287
-334.521387481059,3.87487622640461
-308.042905124053,7.1487430870311
-391.057104042807,-40.6018052991431
-437.022721933799,-4.64627094638565
-424.906514086972,5.18461259888641
-452.700368364938,-19.0451497611202
-474.144732618729,-6.6131536659456
-495.017119207364,-13.3670549212865
-496.960841127481,1.42737261534949
-433.070367729453,32.8464834735318
-412.206148638812,-2.50056105786319
-274.880667704979,43.0840312920894
-410.606176272745,-3.96702776924747
-435.525597637644,-15.9874966700867
-466.951433823918,-13.4584398989612
-483.787692321339,-11.6830923091262
-528.675569530722,-19.7968010460998
-564.698542206251,-13.6690670379323
-553.517488806601,5.15466205017235
-559.804096191992,-9.61549457387982
-567.732644405681,-4.29604799311282
-593.325116130067,-16.0957382098806
-645.543123645664,-16.7817799688162
-724.025101002396,-33.7432517716521
-747.030935691742,5.35015110417628
-757.143744112747,-9.64026760914818
-779.292785414183,-13.703082128699
-899.381581610428,-39.1569828835692
-987.622000114,-19.4036685393969
-1060.85169054698,-28.9325607989921
-1164.63932962414,0.246022049441168
-1180.93447044899,18.9352504128465
-1205.93695888932,-29.6026896339721
-1232.92430576696,-5.38017885112661
-1404.42256374347,-77.4570194144531
-1553.40631018933,-11.2654120515965
-1640.73600790299,-38.0540632622526
-1803.7486896901,-40.9963579365434
-1651.67044123952,126.240126999218
-1617.91180913238,-45.2288223544679
-1735.84031120948,-7.17181556591017
-1636.55213130568,58.5669625632372
-1614.05569466212,-11.7026221083474
-1751.10788709757,-42.7968576770345
-1955.80688646432,-35.6323224402036
-2095.19208181326,-60.8291721609077
-2267.60151573632,-57.9891767688804
-2342.84752356356,3.12117700619871
-2503.22103279046,-22.7913076264203
-2730.14728401434,-101.152621339703
-3114.18276557343,-108.379606641691
-3176.24492805329,217.174708215356
-2914.02150488641,149.046751620954
-2499.00956915401,220.179111662837
-2603.9630040709,-70.5963395476042
-2790.44399815282,-46.2765936451669
-2762.23518267395,87.2315310788356
-2833.33743493743,-74.0833870476704
-3099.00510628831,-72.2134351302562
-3270.14560216951,-63.2726804862457
-3421.91046041438,-36.209398914725
-3427.72209740224,11.5452562190271
-3667.69691460815,-129.662411785322
-4076.87003285829,-105.933966787253
-3935.26848719638,168.050809309567
-3917.03150490444,-74.4915956531571
-4065.98886078343,-17.648091227273
-4189.30398173348,-72.0572574264091
-4349.79380904393,-61.6662336497024
-3936.92587121088,320.169623068638
-3823.70415522735,-35.6198635012714
-3508.93523862096,263.701696956592
-3150.89847528604,63.3940769980388
-3295.89856224606,-37.2967697874765
-3579.60973103462,-92.2827735737562
-3548.79244039792,107.126625767407
-3552.66160362503,-63.6845811808058
-3836.02714605334,-92.179398763333
-3834.64768714695,75.1660736691355
-3818.76741937774,-32.2080583618125
-3861.48000140213,1.9438501818053
-3671.28485474229,113.84368810473
-3507.5745577,55.6274783837553
-3302.8468532546,103.133371564751
-3376.57408768651,-83.5232158978757
-3524.60288943336,6.41658604892265
-3514.96838592224,10.7873767823041
-3398.37245798602,63.8596521138438
-3256.64555818723,54.2124647283485
-3339.1192306452,-75.3743214112313
-3505.95279149183,-26.1427673967947
-3608.66807501306,-36.5839976731755
-3627.34283180724,-15.4011762720593
-3624.60831169279,-0.620795206495205
-3478.7501453605,84.8058134908856
-3455.49931651749,-44.9908763281533
-3446.34540074425,36.6713294170384
-3148.77017377069,162.631948086372
-2999.28309947216,27.0783517326228
-3065.43079273304,-51.8176322389274
-3100.71903088437,34.2896252567218
-2864.11203090477,121.557845044516
-2430.43798385848,242.696000703184
-2100.27406865016,78.0124452872803
-2492.52142932372,-208.787393386332
-2897.54689010739,-40.2410904824034
-2941.44784364828,48.3931902066786
-3706.42629533577,-356.002879422404
-3913.55021950557,177.676708278305
-3990.19965031806,-106.807377288636
-3988.4109716229,73.9644666641529
-3949.30383263667,-11.1152348363513
-3676.58897095455,178.37076146596
-3493.47047206466,31.9727188478175
-3685.30333406078,-93.8241875069642
-3966.3990106175,-80.5180376481415
-3943.93418090645,57.3121468987149
-3889.56050139568,-24.2746587905825
-4118.88238977156,-78.4254460877213
-4035.07742714531,141.527742626714
-3874.81711509285,18.8777664425847
-3986.98963792759,-72.109033567253
-4147.22797155343,-55.9381161755567
-4773.20900999972,-235.830187285327
-5018.72849256945,22.154578418488
-5231.53681720855,-118.517730950147
-5432.16407759031,-21.0266230818728
-5299.85560693326,68.8785976416841
-5371.5059470971,-62.686538008684
-5765.38321618651,-151.144420505286
-6269.5495714571,-131.364942863925
-6741.85462663838,-111.947358117707
-7189.98293803782,-180.285590548854
-7144.31273456308,203.892691756186
-7298.71148789354,-137.141419146624
-7452.64188212201,110.148832657948
-7098.17768648149,177.887668098001
-6972.33283536327,-29.9200190763777
-6946.60116795681,63.0206069997484
-6785.71270990683,41.9130925827608
-6703.46681582264,-15.6092132539402
-7035.82418561151,-32.581076618355
-7285.88096130012,-125.550374497594
-7528.93254846154,-34.6866547372875
-7487.89588543992,-6.86005501627659
-7514.73957742399,-10.9521163806008
-7495.63286975154,-37.9055374823708
-7881.08506987024,-143.065272912418
-8019.42528804495,1.69308038386672
-8243.533560568,-121.595565876126
-8600.38444992446,-144.812991888523
-8291.18647680068,339.328237346086
-8030.57200906443,-9.29048557417785
-7563.77286099055,333.700473424338
-7439.24532697534,-61.9193089940464
-7936.30335549908,-151.662771129609
-8098.33211013496,-16.2254588803646
-7677.08876472168,314.983417380269
-7432.74232573666,-3.56256198761549
-7261.19521552088,84.8365425222203


==> zerooneloss.csv <==
a,b
-2,1
-1.995995995996,1
-1.99199199199199,1
-1.98798798798799,1
-1.98398398398398,1
-1.97997997997998,1
-1.97597597597598,1
-1.97197197197197,1
-1.96796796796797,1
-1.96396396396396,1
-1.95995995995996,1
-1.95595595595596,1
-1.95195195195195,1
-1.94794794794795,1
-1.94394394394394,1
-1.93993993993994,1
-1.93593593593594,1
-1.93193193193193,1
-1.92792792792793,1
-1.92392392392392,1
-1.91991991991992,1
-1.91591591591592,1
-1.91191191191191,1
-1.90790790790791,1
-1.9039039039039,1
-1.8998998998999,1
-1.8958958958959,1
-1.89189189189189,1
-1.88788788788789,1
-1.88388388388388,1
-1.87987987987988,1
-1.87587587587588,1
-1.87187187187187,1
-1.86786786786787,1
-1.86386386386386,1
-1.85985985985986,1
-1.85585585585586,1
-1.85185185185185,1
-1.84784784784785,1
-1.84384384384384,1
-1.83983983983984,1
-1.83583583583584,1
-1.83183183183183,1
-1.82782782782783,1
-1.82382382382382,1
-1.81981981981982,1
-1.81581581581582,1
-1.81181181181181,1
-1.80780780780781,1
-1.8038038038038,1
-1.7997997997998,1
-1.7957957957958,1
-1.79179179179179,1
-1.78778778778779,1
-1.78378378378378,1
-1.77977977977978,1
-1.77577577577578,1
-1.77177177177177,1
-1.76776776776777,1
-1.76376376376376,1
-1.75975975975976,1
-1.75575575575576,1
-1.75175175175175,1
-1.74774774774775,1
-1.74374374374374,1
-1.73973973973974,1
-1.73573573573574,1
-1.73173173173173,1
-1.72772772772773,1
-1.72372372372372,1
-1.71971971971972,1
-1.71571571571572,1
-1.71171171171171,1
-1.70770770770771,1
-1.7037037037037,1
-1.6996996996997,1
-1.6956956956957,1
-1.69169169169169,1
-1.68768768768769,1
-1.68368368368368,1
-1.67967967967968,1
-1.67567567567568,1
-1.67167167167167,1
-1.66766766766767,1
-1.66366366366366,1
-1.65965965965966,1
-1.65565565565566,1
-1.65165165165165,1
-1.64764764764765,1
-1.64364364364364,1
-1.63963963963964,1
-1.63563563563564,1
-1.63163163163163,1
-1.62762762762763,1
-1.62362362362362,1
-1.61961961961962,1
-1.61561561561562,1
-1.61161161161161,1
-1.60760760760761,1
-1.6036036036036,1
-1.5995995995996,1
-1.5955955955956,1
-1.59159159159159,1
-1.58758758758759,1
-1.58358358358358,1
-1.57957957957958,1
-1.57557557557558,1
-1.57157157157157,1
-1.56756756756757,1
-1.56356356356356,1
-1.55955955955956,1
-1.55555555555556,1
-1.55155155155155,1
-1.54754754754755,1
-1.54354354354354,1
-1.53953953953954,1
-1.53553553553554,1
-1.53153153153153,1
-1.52752752752753,1
-1.52352352352352,1
-1.51951951951952,1
-1.51551551551552,1
-1.51151151151151,1
-1.50750750750751,1
-1.5035035035035,1
-1.4994994994995,1
-1.4954954954955,1
-1.49149149149149,1
-1.48748748748749,1
-1.48348348348348,1
-1.47947947947948,1
-1.47547547547548,1
-1.47147147147147,1
-1.46746746746747,1
-1.46346346346346,1
-1.45945945945946,1
-1.45545545545546,1
-1.45145145145145,1
-1.44744744744745,1
-1.44344344344344,1
-1.43943943943944,1
-1.43543543543544,1
-1.43143143143143,1
-1.42742742742743,1
-1.42342342342342,1
-1.41941941941942,1
-1.41541541541542,1
-1.41141141141141,1
-1.40740740740741,1
-1.4034034034034,1
-1.3993993993994,1
-1.3953953953954,1
-1.39139139139139,1
-1.38738738738739,1
-1.38338338338338,1
-1.37937937937938,1
-1.37537537537538,1
-1.37137137137137,1
-1.36736736736737,1
-1.36336336336336,1
-1.35935935935936,1
-1.35535535535536,1
-1.35135135135135,1
-1.34734734734735,1
-1.34334334334334,1
-1.33933933933934,1
-1.33533533533534,1
-1.33133133133133,1
-1.32732732732733,1
-1.32332332332332,1
-1.31931931931932,1
-1.31531531531532,1
-1.31131131131131,1
-1.30730730730731,1
-1.3033033033033,1
-1.2992992992993,1
-1.2952952952953,1
-1.29129129129129,1
-1.28728728728729,1
-1.28328328328328,1
-1.27927927927928,1
-1.27527527527528,1
-1.27127127127127,1
-1.26726726726727,1
-1.26326326326326,1
-1.25925925925926,1
-1.25525525525526,1
-1.25125125125125,1
-1.24724724724725,1
-1.24324324324324,1
-1.23923923923924,1
-1.23523523523524,1
-1.23123123123123,1
-1.22722722722723,1
-1.22322322322322,1
-1.21921921921922,1
-1.21521521521522,1
-1.21121121121121,1
-1.20720720720721,1
-1.2032032032032,1
-1.1991991991992,1
-1.1951951951952,1
-1.19119119119119,1
-1.18718718718719,1
-1.18318318318318,1
-1.17917917917918,1
-1.17517517517518,1
-1.17117117117117,1
-1.16716716716717,1
-1.16316316316316,1
-1.15915915915916,1
-1.15515515515516,1
-1.15115115115115,1
-1.14714714714715,1
-1.14314314314314,1
-1.13913913913914,1
-1.13513513513514,1
-1.13113113113113,1
-1.12712712712713,1
-1.12312312312312,1
-1.11911911911912,1
-1.11511511511512,1
-1.11111111111111,1
-1.10710710710711,1
-1.1031031031031,1
-1.0990990990991,1
-1.0950950950951,1
-1.09109109109109,1
-1.08708708708709,1
-1.08308308308308,1
-1.07907907907908,1
-1.07507507507508,1
-1.07107107107107,1
-1.06706706706707,1
-1.06306306306306,1
-1.05905905905906,1
-1.05505505505506,1
-1.05105105105105,1
-1.04704704704705,1
-1.04304304304304,1
-1.03903903903904,1
-1.03503503503504,1
-1.03103103103103,1
-1.02702702702703,1
-1.02302302302302,1
-1.01901901901902,1
-1.01501501501502,1
-1.01101101101101,1
-1.00700700700701,1
-1.003003003003,1
-0.998998998998999,1
-0.994994994994995,1
-0.990990990990991,1
-0.986986986986987,1
-0.982982982982983,1
-0.978978978978979,1
-0.974974974974975,1
-0.970970970970971,1
-0.966966966966967,1
-0.962962962962963,1
-0.958958958958959,1
-0.954954954954955,1
-0.950950950950951,1
-0.946946946946947,1
-0.942942942942943,1
-0.938938938938939,1
-0.934934934934935,1
-0.930930930930931,1
-0.926926926926927,1
-0.922922922922923,1
-0.918918918918919,1
-0.914914914914915,1
-0.910910910910911,1
-0.906906906906907,1
-0.902902902902903,1
-0.898898898898899,1
-0.894894894894895,1
-0.890890890890891,1
-0.886886886886887,1
-0.882882882882883,1
-0.878878878878879,1
-0.874874874874875,1
-0.870870870870871,1
-0.866866866866867,1
-0.862862862862863,1
-0.858858858858859,1
-0.854854854854855,1
-0.850850850850851,1
-0.846846846846847,1
-0.842842842842843,1
-0.838838838838839,1
-0.834834834834835,1
-0.830830830830831,1
-0.826826826826827,1
-0.822822822822823,1
-0.818818818818819,1
-0.814814814814815,1
-0.810810810810811,1
-0.806806806806807,1
-0.802802802802803,1
-0.798798798798799,1
-0.794794794794795,1
-0.790790790790791,1
-0.786786786786787,1
-0.782782782782783,1
-0.778778778778779,1
-0.774774774774775,1
-0.770770770770771,1
-0.766766766766767,1
-0.762762762762763,1
-0.758758758758759,1
-0.754754754754755,1
-0.750750750750751,1
-0.746746746746747,1
-0.742742742742743,1
-0.738738738738739,1
-0.734734734734735,1
-0.730730730730731,1
-0.726726726726727,1
-0.722722722722723,1
-0.718718718718719,1
-0.714714714714715,1
-0.710710710710711,1
-0.706706706706707,1
-0.702702702702703,1
-0.698698698698699,1
-0.694694694694695,1
-0.690690690690691,1
-0.686686686686687,1
-0.682682682682683,1
-0.678678678678679,1
-0.674674674674675,1
-0.670670670670671,1
-0.666666666666667,1
-0.662662662662663,1
-0.658658658658659,1
-0.654654654654655,1
-0.650650650650651,1
-0.646646646646647,1
-0.642642642642643,1
-0.638638638638639,1
-0.634634634634635,1
-0.630630630630631,1
-0.626626626626627,1
-0.622622622622623,1
-0.618618618618619,1
-0.614614614614615,1
-0.610610610610611,1
-0.606606606606607,1
-0.602602602602603,1
-0.598598598598599,1
-0.594594594594595,1
-0.590590590590591,1
-0.586586586586587,1
-0.582582582582583,1
-0.578578578578579,1
-0.574574574574575,1
-0.570570570570571,1
-0.566566566566567,1
-0.562562562562563,1
-0.558558558558559,1
-0.554554554554554,1
-0.550550550550551,1
-0.546546546546546,1
-0.542542542542543,1
-0.538538538538539,1
-0.534534534534534,1
-0.530530530530531,1
-0.526526526526526,1
-0.522522522522523,1
-0.518518518518519,1
-0.514514514514514,1
-0.510510510510511,1
-0.506506506506506,1
-0.502502502502503,1
-0.498498498498499,1
-0.494494494494494,1
-0.490490490490491,1
-0.486486486486486,1
-0.482482482482482,1
-0.478478478478479,1
-0.474474474474474,1
-0.470470470470471,1
-0.466466466466466,1
-0.462462462462462,1
-0.458458458458459,1
-0.454454454454454,1
-0.450450450450451,1
-0.446446446446446,1
-0.442442442442442,1
-0.438438438438439,1
-0.434434434434434,1
-0.43043043043043,1
-0.426426426426426,1
-0.422422422422422,1
-0.418418418418418,1
-0.414414414414414,1
-0.41041041041041,1
-0.406406406406406,1
-0.402402402402402,1
-0.398398398398398,1
-0.394394394394394,1
-0.39039039039039,1
-0.386386386386386,1
-0.382382382382382,1
-0.378378378378378,1
-0.374374374374374,1
-0.37037037037037,1
-0.366366366366366,1
-0.362362362362362,1
-0.358358358358358,1
-0.354354354354354,1
-0.35035035035035,1
-0.346346346346346,1
-0.342342342342342,1
-0.338338338338338,1
-0.334334334334334,1
-0.33033033033033,1
-0.326326326326326,1
-0.322322322322322,1
-0.318318318318318,1
-0.314314314314314,1
-0.31031031031031,1
-0.306306306306306,1
-0.302302302302302,1
-0.298298298298298,1
-0.294294294294294,1
-0.29029029029029,1
-0.286286286286286,1
-0.282282282282282,1
-0.278278278278278,1
-0.274274274274274,1
-0.27027027027027,1
-0.266266266266266,1
-0.262262262262262,1
-0.258258258258258,1
-0.254254254254254,1
-0.25025025025025,1
-0.246246246246246,1
-0.242242242242242,1
-0.238238238238238,1
-0.234234234234234,1
-0.23023023023023,1
-0.226226226226226,1
-0.222222222222222,1
-0.218218218218218,1
-0.214214214214214,1
-0.21021021021021,1
-0.206206206206206,1
-0.202202202202202,1
-0.198198198198198,1
-0.194194194194194,1
-0.19019019019019,1
-0.186186186186186,1
-0.182182182182182,1
-0.178178178178178,1
-0.174174174174174,1
-0.17017017017017,1
-0.166166166166166,1
-0.162162162162162,1
-0.158158158158158,1
-0.154154154154154,1
-0.15015015015015,1
-0.146146146146146,1
-0.142142142142142,1
-0.138138138138138,1
-0.134134134134134,1
-0.13013013013013,1
-0.126126126126126,1
-0.122122122122122,1
-0.118118118118118,1
-0.114114114114114,1
-0.11011011011011,1
-0.106106106106106,1
-0.102102102102102,1
-0.0980980980980981,1
-0.0940940940940942,1
-0.0900900900900901,1
-0.0860860860860861,1
-0.082082082082082,1
-0.0780780780780781,1
-0.0740740740740742,1
-0.07007007007007,1
-0.0660660660660661,1
-0.062062062062062,1
-0.0580580580580581,1
-0.0540540540540539,1
-0.05005005005005,1
-0.0460460460460461,1
-0.042042042042042,1
-0.0380380380380381,1
-0.0340340340340339,1
-0.03003003003003,1
-0.0260260260260261,1
-0.022022022022022,1
-0.0180180180180181,1
-0.0140140140140139,1
-0.01001001001001,1
-0.00600600600600609,1
-0.00200200200200196,0
0.00200200200200218,0
0.00600600600600609,0
0.01001001001001,0
0.0140140140140139,0
0.0180180180180178,0
0.0220220220220222,0
0.0260260260260261,0
0.03003003003003,0
0.0340340340340339,0
0.0380380380380378,0
0.0420420420420422,0
0.0460460460460461,0
0.05005005005005,0
0.0540540540540539,0
0.0580580580580579,0
0.0620620620620622,0
0.0660660660660661,0
0.07007007007007,0
0.074074074074074,0
0.0780780780780779,0
0.0820820820820822,0
0.0860860860860861,0
0.0900900900900901,0
0.094094094094094,0
0.0980980980980979,0
0.102102102102102,0
0.106106106106106,0
0.11011011011011,0
0.114114114114114,0
0.118118118118118,0
0.122122122122122,0
0.126126126126126,0
0.13013013013013,0
0.134134134134134,0
0.138138138138138,0
0.142142142142142,0
0.146146146146146,0
0.15015015015015,0
0.154154154154154,0
0.158158158158158,0
0.162162162162162,0
0.166166166166166,0
0.17017017017017,0
0.174174174174174,0
0.178178178178178,0
0.182182182182182,0
0.186186186186186,0
0.19019019019019,0
0.194194194194194,0
0.198198198198198,0
0.202202202202202,0
0.206206206206206,0
0.21021021021021,0
0.214214214214214,0
0.218218218218218,0
0.222222222222222,0
0.226226226226226,0
0.23023023023023,0
0.234234234234234,0
0.238238238238238,0
0.242242242242242,0
0.246246246246246,0
0.25025025025025,0
0.254254254254254,0
0.258258258258258,0
0.262262262262262,0
0.266266266266266,0
0.27027027027027,0
0.274274274274274,0
0.278278278278278,0
0.282282282282282,0
0.286286286286286,0
0.29029029029029,0
0.294294294294294,0
0.298298298298298,0
0.302302302302302,0
0.306306306306306,0
0.31031031031031,0
0.314314314314314,0
0.318318318318318,0
0.322322322322322,0
0.326326326326326,0
0.33033033033033,0
0.334334334334334,0
0.338338338338338,0
0.342342342342342,0
0.346346346346346,0
0.35035035035035,0
0.354354354354354,0
0.358358358358358,0
0.362362362362362,0
0.366366366366366,0
0.37037037037037,0
0.374374374374374,0
0.378378378378379,0
0.382382382382382,0
0.386386386386386,0
0.39039039039039,0
0.394394394394395,0
0.398398398398399,0
0.402402402402402,0
0.406406406406406,0
0.41041041041041,0
0.414414414414415,0
0.418418418418419,0
0.422422422422422,0
0.426426426426426,0
0.43043043043043,0
0.434434434434435,0
0.438438438438439,0
0.442442442442442,0
0.446446446446446,0
0.45045045045045,0
0.454454454454455,0
0.458458458458459,0
0.462462462462462,0
0.466466466466466,0
0.47047047047047,0
0.474474474474475,0
0.478478478478479,0
0.482482482482482,0
0.486486486486486,0
0.49049049049049,0
0.494494494494495,0
0.498498498498499,0
0.502502502502503,0
0.506506506506506,0
0.51051051051051,0
0.514514514514515,0
0.518518518518519,0
0.522522522522523,0
0.526526526526526,0
0.53053053053053,0
0.534534534534535,0
0.538538538538539,0
0.542542542542543,0
0.546546546546546,0
0.55055055055055,0
0.554554554554555,0
0.558558558558559,0
0.562562562562563,0
0.566566566566566,0
0.57057057057057,0
0.574574574574575,0
0.578578578578579,0
0.582582582582583,0
0.586586586586586,0
0.59059059059059,0
0.594594594594595,0
0.598598598598599,0
0.602602602602603,0
0.606606606606606,0
0.61061061061061,0
0.614614614614615,0
0.618618618618619,0
0.622622622622623,0
0.626626626626626,0
0.630630630630631,0
0.634634634634635,0
0.638638638638639,0
0.642642642642643,0
0.646646646646647,0
0.650650650650651,0
0.654654654654655,0
0.658658658658659,0
0.662662662662663,0
0.666666666666667,0
0.670670670670671,0
0.674674674674675,0
0.678678678678679,0
0.682682682682683,0
0.686686686686687,0
0.690690690690691,0
0.694694694694695,0
0.698698698698699,0
0.702702702702703,0
0.706706706706707,0
0.710710710710711,0
0.714714714714715,0
0.718718718718719,0
0.722722722722723,0
0.726726726726727,0
0.730730730730731,0
0.734734734734735,0
0.738738738738739,0
0.742742742742743,0
0.746746746746747,0
0.750750750750751,0
0.754754754754755,0
0.758758758758759,0
0.762762762762763,0
0.766766766766767,0
0.770770770770771,0
0.774774774774775,0
0.778778778778779,0
0.782782782782783,0
0.786786786786787,0
0.790790790790791,0
0.794794794794795,0
0.798798798798799,0
0.802802802802803,0
0.806806806806807,0
0.810810810810811,0
0.814814814814815,0
0.818818818818819,0
0.822822822822823,0
0.826826826826827,0
0.830830830830831,0
0.834834834834835,0
0.838838838838839,0
0.842842842842843,0
0.846846846846847,0
0.850850850850851,0
0.854854854854855,0
0.858858858858859,0
0.862862862862863,0
0.866866866866867,0
0.870870870870871,0
0.874874874874875,0
0.878878878878879,0
0.882882882882883,0
0.886886886886887,0
0.890890890890891,0
0.894894894894895,0
0.898898898898899,0
0.902902902902903,0
0.906906906906907,0
0.910910910910911,0
0.914914914914915,0
0.918918918918919,0
0.922922922922923,0
0.926926926926927,0
0.930930930930931,0
0.934934934934935,0
0.938938938938939,0
0.942942942942943,0
0.946946946946947,0
0.950950950950951,0
0.954954954954955,0
0.958958958958959,0
0.962962962962963,0
0.966966966966967,0
0.970970970970971,0
0.974974974974975,0
0.978978978978979,0
0.982982982982983,0
0.986986986986987,0
0.990990990990991,0
0.994994994994995,0
0.998998998998999,0
1.003003003003,0
1.00700700700701,0
1.01101101101101,0
1.01501501501502,0
1.01901901901902,0
1.02302302302302,0
1.02702702702703,0
1.03103103103103,0
1.03503503503504,0
1.03903903903904,0
1.04304304304304,0
1.04704704704705,0
1.05105105105105,0
1.05505505505506,0
1.05905905905906,0
1.06306306306306,0
1.06706706706707,0
1.07107107107107,0
1.07507507507508,0
1.07907907907908,0
1.08308308308308,0
1.08708708708709,0
1.09109109109109,0
1.0950950950951,0
1.0990990990991,0
1.1031031031031,0
1.10710710710711,0
1.11111111111111,0
1.11511511511512,0
1.11911911911912,0
1.12312312312312,0
1.12712712712713,0
1.13113113113113,0
1.13513513513514,0
1.13913913913914,0
1.14314314314314,0
1.14714714714715,0
1.15115115115115,0
1.15515515515516,0
1.15915915915916,0
1.16316316316316,0
1.16716716716717,0
1.17117117117117,0
1.17517517517518,0
1.17917917917918,0
1.18318318318318,0
1.18718718718719,0
1.19119119119119,0
1.1951951951952,0
1.1991991991992,0
1.2032032032032,0
1.20720720720721,0
1.21121121121121,0
1.21521521521522,0
1.21921921921922,0
1.22322322322322,0
1.22722722722723,0
1.23123123123123,0
1.23523523523524,0
1.23923923923924,0
1.24324324324324,0
1.24724724724725,0
1.25125125125125,0
1.25525525525526,0
1.25925925925926,0
1.26326326326326,0
1.26726726726727,0
1.27127127127127,0
1.27527527527528,0
1.27927927927928,0
1.28328328328328,0
1.28728728728729,0
1.29129129129129,0
1.2952952952953,0
1.2992992992993,0
1.3033033033033,0
1.30730730730731,0
1.31131131131131,0
1.31531531531532,0
1.31931931931932,0
1.32332332332332,0
1.32732732732733,0
1.33133133133133,0
1.33533533533534,0
1.33933933933934,0
1.34334334334334,0
1.34734734734735,0
1.35135135135135,0
1.35535535535536,0
1.35935935935936,0
1.36336336336336,0
1.36736736736737,0
1.37137137137137,0
1.37537537537538,0
1.37937937937938,0
1.38338338338338,0
1.38738738738739,0
1.39139139139139,0
1.3953953953954,0
1.3993993993994,0
1.4034034034034,0
1.40740740740741,0
1.41141141141141,0
1.41541541541542,0
1.41941941941942,0
1.42342342342342,0
1.42742742742743,0
1.43143143143143,0
1.43543543543544,0
1.43943943943944,0
1.44344344344344,0
1.44744744744745,0
1.45145145145145,0
1.45545545545546,0
1.45945945945946,0
1.46346346346346,0
1.46746746746747,0
1.47147147147147,0
1.47547547547548,0
1.47947947947948,0
1.48348348348348,0
1.48748748748749,0
1.49149149149149,0
1.4954954954955,0
1.4994994994995,0
1.5035035035035,0
1.50750750750751,0
1.51151151151151,0
1.51551551551552,0
1.51951951951952,0
1.52352352352352,0
1.52752752752753,0
1.53153153153153,0
1.53553553553554,0
1.53953953953954,0
1.54354354354354,0
1.54754754754755,0
1.55155155155155,0
1.55555555555556,0
1.55955955955956,0
1.56356356356356,0
1.56756756756757,0
1.57157157157157,0
1.57557557557558,0
1.57957957957958,0
1.58358358358358,0
1.58758758758759,0
1.59159159159159,0
1.5955955955956,0
1.5995995995996,0
1.6036036036036,0
1.60760760760761,0
1.61161161161161,0
1.61561561561562,0
1.61961961961962,0
1.62362362362362,0
1.62762762762763,0
1.63163163163163,0
1.63563563563564,0
1.63963963963964,0
1.64364364364364,0
1.64764764764765,0
1.65165165165165,0
1.65565565565566,0
1.65965965965966,0
1.66366366366366,0
1.66766766766767,0
1.67167167167167,0
1.67567567567568,0
1.67967967967968,0
1.68368368368368,0
1.68768768768769,0
1.69169169169169,0
1.6956956956957,0
1.6996996996997,0
1.7037037037037,0
1.70770770770771,0
1.71171171171171,0
1.71571571571572,0
1.71971971971972,0
1.72372372372372,0
1.72772772772773,0
1.73173173173173,0
1.73573573573574,0
1.73973973973974,0
1.74374374374374,0
1.74774774774775,0
1.75175175175175,0
1.75575575575576,0
1.75975975975976,0
1.76376376376376,0
1.76776776776777,0
1.77177177177177,0
1.77577577577578,0
1.77977977977978,0
1.78378378378378,0
1.78778778778779,0
1.79179179179179,0
1.7957957957958,0
1.7997997997998,0
1.8038038038038,0
1.80780780780781,0
1.81181181181181,0
1.81581581581582,0
1.81981981981982,0
1.82382382382382,0
1.82782782782783,0
1.83183183183183,0
1.83583583583584,0
1.83983983983984,0
1.84384384384384,0
1.84784784784785,0
1.85185185185185,0
1.85585585585586,0
1.85985985985986,0
1.86386386386386,0
1.86786786786787,0
1.87187187187187,0
1.87587587587588,0
1.87987987987988,0
1.88388388388388,0
1.88788788788789,0
1.89189189189189,0
1.8958958958959,0
1.8998998998999,0
1.9039039039039,0
1.90790790790791,0
1.91191191191191,0
1.91591591591592,0
1.91991991991992,0
1.92392392392392,0
1.92792792792793,0
1.93193193193193,0
1.93593593593594,0
1.93993993993994,0
1.94394394394394,0
1.94794794794795,0
1.95195195195195,0
1.95595595595596,0
1.95995995995996,0
1.96396396396396,0
1.96796796796797,0
1.97197197197197,0
1.97597597597598,0
1.97997997997998,0
1.98398398398398,0
1.98798798798799,0
1.99199199199199,0
1.995995995996,0
2,0

